Deterministic nuclear spin squeezing and squeezing by continuous measurement using vector and tensor light shifts

We study the joint effects of vector and tensor light shifts in a set of large spin atoms, prepared in a polarized state and interacting with light. Depending on the ratio $\epsilon$ between tensor and vector coupling and a measurement rate $\Gamma$, we identify a regime of quantum non-demolition measurement squeezing for times shorter than $(\sqrt{\epsilon}\Gamma)^{-1}$, and a deterministic squeezing regime for times longer than $(\epsilon \Gamma)^{-1}$. We apply our results to fermionic isotopes of strontium, ytterbium, and helium, which are atoms with purely nuclear spin in their ground state, benefiting from very low decoherence. For ytterbium 173, with a cavity such as that of \cite{Thompson2021}, it would be possible to achieve an atomic spin variance reduction of $0.03$ in $\simeq 50 \rm ms$.

==> data/dataSrJunYe_final.csv <==
3.91125,1.50411,4.43936,0.2663457081314676,1.1824,-0.0072468957720647
3.6505,1.91606,6.09559,0.2895532734765496,1.765,-0.0084918023222678
3.38975,2.49546,8.63788,0.3167920529585562,2.73641,-0.0101087086991944
3.1289999999999996,3.3398,12.7326,0.349212295686533,4.44638,-0.0122730002481269
2.8682499999999997,4.62686,19.7498,0.388447856896576,7.67176,-0.0152852687931364
2.6075,6.70878,32.8229,0.4369002065939112,14.3403,-0.0197051872057449
2.3467499999999997,10.3678,60.2752,0.4982492237924021,30.032,-0.0267030722531884
2.086,17.6676,129.868,0.5784344845856614,75.1203,-0.0391961690383959
1.82525,35.9219,379.812,0.687704341231655,261.198,-0.0670310994587649
1.5644999999999998,117.087,2670.3,0.8453886734076357,2257.44,-0.177734525529943


==> data/dataSrPopplau_final.csv <==
10.43,49.933,28648.1,0.0778308643475338,2229.71,-26.905029421690195
10.16925,54.4115,31761.7,0.0805472705474076,2558.32,-28.329406094715612
9.9085,59.4125,35311.7,0.0834124641253787,2945.43,-29.870659691456105
9.647749999999998,65.0132,39373.8,0.0864390137296616,3403.44,-31.54201879733333
9.387,71.3045,44039.8,0.0896409446547563,3947.77,-33.35865060423831
9.12625,78.3945,49421.2,0.0930339561609595,4597.85,-35.33801449010977
8.865499999999999,86.412,55654.2,0.096635678897202,5378.18,-37.50029373412854
8.60475,95.5115,62906.8,0.1004659813351248,6320.0,-39.86892588945704
8.344,105.879,71387.0,0.1045473364577543,7463.32,-42.47125865047598
8.08325,117.741,81354.1,0.1089052629936977,8859.89,-45.33936661850564
7.8225,131.372,93134.5,0.1135688594973795,10577.2,-48.51107611185235


==> data/dataYb173_25juil_start8GHz.csv <==
7.999999999999989,9.888533826304696,1441.663947721358,0.0906932663716527,130.74921242910156
8.099999999999989,8.763468989454392,1332.8643631840453,0.0835907525432731,111.41513515666485
8.199999999999989,7.748939771341029,1234.5826408784098,0.0767993176351106,94.81510438361478
8.299999999999988,6.832595213976057,1145.575909613307,0.0702989624633439,80.53279786881697
8.399999999999988,6.003682380196909,1064.7748028693916,0.0640713662003056,68.22157631550299
8.499999999999988,5.252809579432886,991.255579537649,0.058099713930269,57.591665602920514
8.599999999999987,4.571749173105713,924.2172968187974,0.0523685450386491,48.399915133953726
8.699999999999987,3.9532725990877937,862.9630194312512,0.0468636195561488,40.441570633651615
8.799999999999986,3.391011759032887,806.8842729545727,0.0415718000251086,33.54363163867265
8.899999999999986,2.87934208235785,755.4481194582202,0.0364809468248692,27.559462674902765
8.999999999999986,2.4132834963370495,708.1863641980202,0.0315798252005249,22.36440159076878
9.099999999999984,1.9884162527725917,664.6865030407743,0.0268580224963838,17.8521650517118
9.199999999999983,1.6008091326675025,624.5840986842225,0.0223058743108423,13.93189440180102
9.299999999999985,1.246958004940503,587.5563350570593,0.0179143984705591,10.525718310113534
9.399999999999984,0.9237330790667282,553.3165475178599,0.0136752358747144,7.566734300689366
9.499999999999984,0.6283334841673618,521.6095646263036,0.0095805973895913,4.997331233244628
9.599999999999984,0.3582480435452894,492.2077276020137,0.005623216083629,2.7677904103381334
9.699999999999983,0.1112213056122702,464.9074778380517,0.0017963041867087,0.8351152488726874


==> data/pstoch.txt <==
# Temps    Real_1    Real_2    Real_3    Real_4    Real_5
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000
0.05002501 -0.09297438 -0.29054746 -0.21914685 -0.19655422 0.00000000
0.10005003 -0.43951883 0.11255613 -0.10438324 -0.06362857 0.00000000
0.15007504 -0.70683529 0.03366933 0.02858902 0.06034044 0.00000000
0.20010005 -0.67955933 -0.07079799 0.13129282 -0.07149484 0.00000000
0.25012506 -0.79591624 0.00860583 0.28495809 0.09717608 0.00000000
0.30015008 -0.62441167 -0.02709427 0.53521086 0.13638097 0.00000000
0.35017509 -0.89896590 0.07933514 0.62280675 0.20616078 0.00000000
0.40020010 -0.88698991 0.09801245 0.69810553 0.49153396 0.00000000
0.45022511 -0.84466788 0.04996905 0.67838289 0.51559432 0.00000000
0.50025013 -1.00136761 0.01558817 0.51894694 0.67630436 0.00000000
0.55027514 -1.13383848 0.23340917 0.50436764 0.59306649 0.00000000
0.60030015 -1.01756267 -0.01557394 0.69088722 0.51326793 0.00000000
0.65032516 -0.91431185 0.04085718 0.74868215 0.55886979 0.00000000
0.70035018 -0.76028021 0.15594810 0.86105062 0.55990987 0.00000000
0.75037519 -0.70450788 0.02654320 0.86882178 0.70083468 0.00000000
0.80040020 -0.70647452 0.11986147 0.94615458 0.69296115 0.00000000
0.85042521 -0.57537312 0.23160203 0.98860446 0.67678805 0.00000000
0.90045023 -0.58241456 0.27399686 0.84724581 0.60790943 0.00000000
0.95047524 -0.50918649 0.22262207 1.04827834 0.63915322 0.00000000
1.00050025 -0.55625918 0.15379883 1.03836419 0.58495928 0.00000000
1.05052526 -0.51537059 0.17230697 1.17290891 0.53737529 0.00000000
1.10055028 -0.49835283 0.13126902 1.17602994 0.57579824 0.00000000
1.15057529 -0.60646987 0.08170079 1.23534664 0.53324803 0.00000000
1.20060030 -0.51595499 0.06672217 1.19658672 0.54375660 0.00000000
1.25062531 -0.57630697 0.13025815 1.23394332 0.54126845 0.00000000
1.30065033 -0.46116985 0.17477398 1.16944842 0.54081061 0.00000000
1.35067534 -0.34768662 0.14614563 1.13678897 0.58325861 0.00000000
1.40070035 -0.29896781 0.15149725 1.12086473 0.62559208 0.00000000
1.45072536 -0.33680094 0.10328969 1.18820054 0.60524983 0.00000000
1.50075038 -0.30227754 0.08962204 1.22780786 0.55507356 0.00000000
1.55077539 -0.34044857 0.13437316 1.16683799 0.54767912 0.00000000
1.60080040 -0.36212134 0.12036453 1.13925244 0.48631343 0.00000000
1.65082541 -0.35280771 0.11356298 1.12412296 0.41825044 0.00000000
1.70085043 -0.28871727 0.09385750 1.08842434 0.38830499 0.00000000
1.75087544 -0.26484017 0.07750102 0.97646210 0.49995621 0.00000000
1.80090045 -0.21898476 -0.00850730 1.03547473 0.49816161 0.00000000
1.85092546 -0.26297090 -0.04883503 1.06268920 0.48773710 0.00000000
1.90095048 -0.34292747 -0.03788633 1.12005277 0.41871031 0.00000000
1.95097549 -0.38383303 -0.05862688 1.13988978 0.47814176 0.00000000
2.00100050 -0.41421570 -0.07025739 1.16354692 0.49420900 0.00000000
2.05102551 -0.45406976 -0.09062275 1.21467272 0.49616358 0.00000000
2.10105053 -0.47099558 -0.12720103 1.21755224 0.50460686 0.00000000
2.15107554 -0.48545587 -0.02555934 1.23480249 0.52326349 0.00000000
2.20110055 -0.52205527 -0.06121113 1.24265051 0.56129185 0.00000000
2.25112556 -0.48941240 -0.06297035 1.22898611 0.59512780 0.00000000
2.30115058 -0.49437534 -0.09674068 1.20901153 0.64261914 0.00000000
2.35117559 -0.51253410 -0.14485691 1.18646388 0.63097062 0.00000000
2.40120060 -0.50764450 -0.14854993 1.21868735 0.69030659 0.00000000
2.45122561 -0.42430086 -0.13222008 1.21194967 0.71193728 0.00000000
2.50125063 -0.45307953 -0.14020866 1.17252248 0.69034830 0.00000000
2.55127564 -0.48250275 -0.09636069 1.19996955 0.61613181 0.00000000
2.60130065 -0.46852859 -0.10884171 1.25941948 0.66349533 0.00000000
2.65132566 -0.49606469 -0.17271789 1.26484645 0.68240527 0.00000000
2.70135068 -0.44647416 -0.23903067 1.28704583 0.66991969 0.00000000
2.75137569 -0.42680539 -0.26914270 1.27404435 0.62809100 0.00000000
2.80140070 -0.46206297 -0.24292656 1.28173757 0.62197639 0.00000000
2.85142571 -0.44586399 -0.20045871 1.24660440 0.61995683 0.00000000
2.90145073 -0.37811057 -0.14712803 1.25164518 0.65767573 0.00000000
2.95147574 -0.38581546 -0.17528335 1.23499915 0.67748468 0.00000000
3.00150075 -0.37873875 -0.20397271 1.18889441 0.71516692 0.00000000
3.05152576 -0.37408035 -0.18890979 1.22800105 0.67961959 0.00000000
3.10155078 -0.41571998 -0.19567343 1.18228878 0.69693089 0.00000000
3.15157579 -0.44813761 -0.13988668 1.14604712 0.73253271 0.00000000
3.20160080 -0.44516637 -0.11703918 1.18308150 0.68125192 0.00000000
3.25162581 -0.42060497 -0.04928347 1.17843553 0.72310257 0.00000000
3.30165083 -0.41947924 -0.00529322 1.20916329 0.67838915 0.00000000
3.35167584 -0.39270619 0.00189143 1.21091593 0.69268097 0.00000000
3.40170085 -0.40923276 -0.00663322 1.15490774 0.66525056 0.00000000
3.45172586 -0.39135329 -0.00757865 1.18510555 0.69814282 0.00000000
3.50175088 -0.39599354 0.03780877 1.18418801 0.66227421 0.00000000
3.55177589 -0.41323740 -0.00539567 1.15946983 0.67005905 0.00000000
3.60180090 -0.42526455 0.00936822 1.15350058 0.65931195 0.00000000
3.65182591 -0.44670839 0.01742706 1.21764237 0.67250329 0.00000000
3.70185093 -0.45602212 0.00142127 1.20354342 0.69188528 0.00000000
3.75187594 -0.48496857 -0.03561370 1.21183496 0.65756930 0.00000000
3.80190095 -0.47623024 -0.04345384 1.22149448 0.64876791 0.00000000
3.85192596 -0.44250788 0.00205459 1.23051047 0.65081990 0.00000000
3.90195098 -0.45652523 -0.01420912 1.17046498 0.64742744 0.00000000
3.95197599 -0.47309782 -0.02277672 1.18770086 0.63779576 0.00000000
4.00200100 -0.49901071 -0.05087131 1.18439593 0.65711969 0.00000000
4.05202601 -0.53638531 -0.06903666 1.20433335 0.68506597 0.00000000
4.10205103 -0.55978334 -0.09719101 1.24080110 0.69153609 0.00000000
4.15207604 -0.57511588 -0.08336177 1.24767455 0.71946847 0.00000000
4.20210105 -0.59910802 -0.06797798 1.26806888 0.70998214 0.00000000
4.25212606 -0.60743701 -0.02978767 1.26375765 0.71602410 0.00000000
4.30215108 -0.61731026 -0.03821572 1.24635304 0.68324371 0.00000000
4.35217609 -0.63748853 -0.03669503 1.23821445 0.67800786 0.00000000
4.40220110 -0.66396413 -0.04518014 1.22296592 0.65744173 0.00000000
4.45222611 -0.62698129 -0.08170276 1.20023899 0.66486735 0.00000000
4.50225113 -0.61775263 -0.08143597 1.17972796 0.60934925 0.00000000
4.55227614 -0.64050009 -0.10679536 1.18243135 0.64026401 0.00000000
4.60230115 -0.64649321 -0.09706987 1.18727577 0.63540213 0.00000000
4.65232616 -0.67530111 -0.07356623 1.17326449 0.62833716 0.00000000
4.70235118 -0.68312556 -0.07455250 1.17086199 0.62149428 0.00000000
4.75237619 -0.70789872 -0.08805270 1.18771386 0.64022780 0.00000000
4.80240120 -0.72396132 -0.08353692 1.19860134 0.65254653 0.00000000
4.85242621 -0.72594888 -0.08568088 1.19939167 0.61930828 0.00000000
4.90245123 -0.72016738 -0.10098645 1.18176744 0.61108061 0.00000000
4.95247624 -0.71658117 -0.07153557 1.16071397 0.58361109 0.00000000
5.00250125 -0.71351882 -0.08532463 1.15468848 0.58331152 0.00000000
5.05252626 -0.73627047 -0.09989267 1.15775490 0.58867779 0.00000000
5.10255128 -0.76248470 -0.09142840 1.16346454 0.59381437 0.00000000
5.15257629 -0.75703001 -0.09254291 1.16081445 0.62334027 0.00000000
5.20260130 -0.80283062 -0.09561034 1.16156500 0.59360240 0.00000000
5.25262631 -0.77506205 -0.07103738 1.15981433 0.59340291 0.00000000
5.30265133 -0.77053672 -0.05212939 1.17597175 0.59452840 0.00000000
5.35267634 -0.74800214 -0.06991946 1.17133461 0.59831964 0.00000000
5.40270135 -0.78849215 -0.07691173 1.19165291 0.61335213 0.00000000
5.45272636 -0.78095064 -0.07384602 1.20306190 0.62724647 0.00000000
5.50275138 -0.80557445 -0.06952713 1.19674884 0.59520173 0.00000000
5.55277639 -0.83977972 -0.06923071 1.19614489 0.58382973 0.00000000
5.60280140 -0.84147952 -0.06422506 1.19197256 0.58356007 0.00000000
5.65282641 -0.81757026 -0.06743631 1.21765291 0.58466594 0.00000000
5.70285143 -0.79693978 -0.06272930 1.21428955 0.59603470 0.00000000
5.75287644 -0.80621023 -0.06769424 1.22439919 0.57046835 0.00000000
5.80290145 -0.80920425 -0.05984465 1.23566503 0.54547369 0.00000000
5.85292646 -0.82147073 -0.05667036 1.24519116 0.55753598 0.00000000
5.90295148 -0.81056132 -0.09452690 1.26013257 0.55233507 0.00000000
5.95297649 -0.80028835 -0.10943583 1.24049795 0.55889777 0.00000000
6.00300150 -0.76210905 -0.10544224 1.24519209 0.57224563 0.00000000
6.05302651 -0.76595583 -0.09179254 1.20840980 0.57217598 0.00000000
6.10305153 -0.74575424 -0.09292587 1.20825422 0.56751954 0.00000000
6.15307654 -0.75175506 -0.10067222 1.19975013 0.55208852 0.00000000
6.20310155 -0.74106753 -0.11724588 1.20466552 0.55929407 0.00000000
6.25312656 -0.71024270 -0.08302834 1.20957995 0.53983959 0.00000000
6.30315158 -0.68664162 -0.10247400 1.19861404 0.55520114 0.00000000
6.35317659 -0.68802497 -0.09282977 1.16173900 0.54890914 0.00000000
6.40320160 -0.69550759 -0.08629609 1.15082979 0.55753420 0.00000000
6.45322661 -0.69709787 -0.09105186 1.15195610 0.58413118 0.00000000
6.50325163 -0.69512843 -0.09399610 1.13497777 0.56015990 0.00000000
6.55327664 -0.69775069 -0.09458994 1.14293062 0.57710075 0.00000000
6.60330165 -0.69302384 -0.08161057 1.16884231 0.56433720 0.00000000
6.65332666 -0.69172663 -0.09871008 1.16009228 0.56639329 0.00000000
6.70335168 -0.68952094 -0.11961911 1.16031192 0.56530256 0.00000000
6.75337669 -0.67514763 -0.12829681 1.17654680 0.57667124 0.00000000
6.80340170 -0.66326802 -0.13794537 1.16066549 0.56403952 0.00000000
6.85342671 -0.65389741 -0.15369789 1.15907481 0.55088107 0.00000000
6.90345173 -0.64610272 -0.14691655 1.17260671 0.54678978 0.00000000
6.95347674 -0.63070279 -0.13900005 1.15391129 0.54499739 0.00000000
7.00350175 -0.62796849 -0.14151974 1.17415349 0.50934368 0.00000000
7.05352676 -0.61956496 -0.12450413 1.16698413 0.51729863 0.00000000
7.10355178 -0.61602057 -0.12593412 1.15818305 0.50799193 0.00000000
7.15357679 -0.60757793 -0.11692972 1.15952240 0.49015206 0.00000000
7.20360180 -0.58162013 -0.12406409 1.15413378 0.47842655 0.00000000
7.25362681 -0.55810458 -0.11579427 1.15670051 0.47357263 0.00000000
7.30365183 -0.56135245 -0.10833133 1.17052887 0.47602095 0.00000000
7.35367684 -0.57171921 -0.11114117 1.16194036 0.50296943 0.00000000
7.40370185 -0.57845035 -0.11750590 1.15734507 0.49594629 0.00000000
7.45372686 -0.56762942 -0.10262121 1.15414089 0.49015558 0.00000000
7.50375188 -0.56605716 -0.11321657 1.15574992 0.48342759 0.00000000
7.55377689 -0.55205337 -0.09680266 1.15762383 0.48047217 0.00000000
7.60380190 -0.57209456 -0.10826657 1.16941212 0.48209953 0.00000000
7.65382691 -0.59839459 -0.11197552 1.17295729 0.47711644 0.00000000
7.70385193 -0.60560167 -0.12685499 1.18065816 0.47566634 0.00000000
7.75387694 -0.58929087 -0.11841427 1.16940797 0.48848017 0.00000000
7.80390195 -0.59545776 -0.14403674 1.16177595 0.46832482 0.00000000
7.85392696 -0.58491953 -0.13551444 1.14107537 0.45993499 0.00000000
7.90395198 -0.57537870 -0.13883168 1.15163712 0.42960036 0.00000000
7.95397699 -0.57580804 -0.14735913 1.15795025 0.43148702 0.00000000
8.00400200 -0.55331100 -0.13797711 1.12971733 0.42636493 0.00000000
8.05402701 -0.56355908 -0.12836656 1.13088447 0.43257460 0.00000000
8.10405203 -0.54365544 -0.11376037 1.10867631 0.42153973 0.00000000
8.15407704 -0.55980403 -0.12162550 1.12076226 0.43640854 0.00000000
8.20410205 -0.55644449 -0.10612640 1.12125688 0.45305864 0.00000000
8.25412706 -0.56665485 -0.10611622 1.10637784 0.45206151 0.00000000
8.30415208 -0.57099498 -0.08690694 1.12040485 0.44357333 0.00000000
8.35417709 -0.59697569 -0.07629635 1.09993824 0.45449168 0.00000000
8.40420210 -0.60620007 -0.08626657 1.09130333 0.47459823 0.00000000
8.45422711 -0.59472134 -0.08581132 1.09068618 0.47429650 0.00000000
8.50425213 -0.58688345 -0.08504182 1.09384488 0.46432405 0.00000000
8.55427714 -0.59722575 -0.06663753 1.07787102 0.44476549 0.00000000
8.60430215 -0.58235668 -0.04389424 1.07460577 0.45229573 0.00000000
8.65432716 -0.56654516 -0.03656753 1.07631779 0.44052503 0.00000000
8.70435218 -0.56501157 -0.02230557 1.07561122 0.44067570 0.00000000
8.75437719 -0.54068132 -0.01532042 1.08805307 0.43233942 0.00000000
8.80440220 -0.53429992 -0.03195970 1.08677574 0.42811627 0.00000000
8.85442721 -0.53754494 -0.03953822 1.07867161 0.42111750 0.00000000
8.90445223 -0.53079278 -0.02107629 1.08476682 0.43214733 0.00000000
8.95447724 -0.54172080 -0.03098673 1.09969655 0.43698329 0.00000000
9.00450225 -0.53920531 -0.04735321 1.09872904 0.43773044 0.00000000
9.05452726 -0.55241828 -0.04188700 1.09122794 0.44348661 0.00000000
9.10455228 -0.55576284 -0.06097845 1.10359966 0.46630312 0.00000000
9.15457729 -0.54326412 -0.04165914 1.09049365 0.48312530 0.00000000
9.20460230 -0.53752812 -0.05117652 1.07946626 0.48295199 0.00000000
9.25462731 -0.54261084 -0.04245229 1.07481560 0.48474213 0.00000000
9.30465233 -0.52702830 -0.04659463 1.07316729 0.49005553 0.00000000
9.35467734 -0.52386055 -0.05182013 1.08392413 0.48236463 0.00000000
9.40470235 -0.51844765 -0.06801023 1.07564985 0.48785386 0.00000000
9.45472736 -0.52177608 -0.06196660 1.07093295 0.48910785 0.00000000
9.50475238 -0.52836637 -0.05168484 1.06375068 0.47699493 0.00000000
9.55477739 -0.52185495 -0.04676905 1.07332331 0.45951335 0.00000000
9.60480240 -0.50777370 -0.04890733 1.07342301 0.46773054 0.00000000
9.65482741 -0.49399318 -0.04281146 1.07877163 0.47111475 0.00000000
9.70485243 -0.47788729 -0.05307739 1.06068739 0.47481799 0.00000000
9.75487744 -0.48629773 -0.06365351 1.05265314 0.46381972 0.00000000
9.80490245 -0.50287522 -0.05437177 1.04633554 0.47386852 0.00000000
9.85492746 -0.50362386 -0.04955367 1.04420741 0.46066538 0.00000000
9.90495248 -0.51602721 -0.03311198 1.04720524 0.43956585 0.00000000
9.95497749 -0.52163049 -0.03578468 1.04530675 0.43313203 0.00000000
10.00500250 -0.52778220 -0.03214893 1.05588609 0.44480083 0.00000000
10.05502751 -0.53834975 -0.01975678 1.06050840 0.44406453 0.00000000
10.10505253 -0.53763862 -0.01508108 1.05722237 0.45296118 0.00000000
10.15507754 -0.53352186 -0.01602483 1.07006602 0.46061115 0.00000000
10.20510255 -0.53572705 -0.02849389 1.08364817 0.45892829 0.00000000
10.25512756 -0.53710126 -0.04557850 1.08080824 0.45163289 0.00000000
10.30515258 -0.53347633 -0.04951177 1.08068483 0.44155460 0.00000000
10.35517759 -0.53131301 -0.03839380 1.07129395 0.45881301 0.00000000
10.40520260 -0.55168954 -0.03951273 1.05613428 0.44390609 0.00000000
10.45522761 -0.54817837 -0.04928170 1.05586223 0.44020993 0.00000000
10.50525263 -0.53763535 -0.04416520 1.05932292 0.43469869 0.00000000
10.55527764 -0.55327461 -0.05576170 1.05010577 0.43599981 0.00000000
10.60530265 -0.55961673 -0.06474474 1.04949776 0.42202233 0.00000000
10.65532766 -0.56547532 -0.07108527 1.04665531 0.43436059 0.00000000
10.70535268 -0.57554067 -0.07505672 1.04024479 0.45334444 0.00000000
10.75537769 -0.57470391 -0.07951693 1.04402721 0.44088557 0.00000000
10.80540270 -0.57963115 -0.09103462 1.03412115 0.45695639 0.00000000
10.85542771 -0.58318484 -0.09869566 1.04070826 0.44596900 0.00000000
10.90545273 -0.58763409 -0.11498542 1.04495215 0.44169810 0.00000000
10.95547774 -0.57561568 -0.12638719 1.05127854 0.43134893 0.00000000
11.00550275 -0.58094815 -0.12309806 1.04679288 0.43425434 0.00000000
11.05552776 -0.58680656 -0.12745603 1.03988715 0.43088815 0.00000000
11.10555278 -0.57731420 -0.13539077 1.05533231 0.43239144 0.00000000
11.15557779 -0.58372226 -0.13082278 1.06079606 0.44180940 0.00000000
11.20560280 -0.59730973 -0.14753815 1.05251752 0.44623858 0.00000000
11.25562781 -0.59783789 -0.15281048 1.05138268 0.44915885 0.00000000
11.30565283 -0.60280029 -0.15737903 1.05267468 0.46856541 0.00000000
11.35567784 -0.60721311 -0.16498430 1.03230101 0.47356895 0.00000000
11.40570285 -0.59916845 -0.16919300 1.02970597 0.49196547 0.00000000
11.45572786 -0.59672014 -0.16850464 1.02519104 0.48770745 0.00000000
11.50575288 -0.58156267 -0.16910668 1.00912700 0.48260607 0.00000000
11.55577789 -0.56893835 -0.18545208 1.01753102 0.49160700 0.00000000
11.60580290 -0.56903686 -0.19847680 1.01995146 0.51052591 0.00000000
11.65582791 -0.57189929 -0.19556786 1.02484509 0.50514436 0.00000000
11.70585293 -0.57702189 -0.18335109 1.03081365 0.49889066 0.00000000
11.75587794 -0.57737832 -0.19458588 1.01538068 0.49027387 0.00000000
11.80590295 -0.56170426 -0.20435452 1.01232264 0.48882890 0.00000000
11.85592796 -0.56326080 -0.20947957 1.02036540 0.48951889 0.00000000
11.90595298 -0.55998009 -0.20341807 1.01940127 0.50878771 0.00000000
11.95597799 -0.55871039 -0.21471568 1.01816516 0.51586956 0.00000000
12.00600300 -0.56371498 -0.21364231 1.00745938 0.52119557 0.00000000
12.05602801 -0.56295965 -0.21075953 1.01180686 0.53707675 0.00000000
12.10605303 -0.56595794 -0.21813017 1.01771051 0.55032877 0.00000000
12.15607804 -0.56421595 -0.22417139 1.01698179 0.54516827 0.00000000
12.20610305 -0.55925812 -0.22881426 1.01564775 0.52328010 0.00000000
12.25612806 -0.56416699 -0.23900600 1.01707392 0.52683883 0.00000000
12.30615308 -0.55807120 -0.24510716 1.01259514 0.53118056 0.00000000
12.35617809 -0.56394211 -0.23620827 1.00674211 0.54520084 0.00000000
12.40620310 -0.56866274 -0.24006946 0.99722341 0.53134679 0.00000000
12.45622811 -0.55465868 -0.24761359 0.99745933 0.53570153 0.00000000
12.50625313 -0.56079066 -0.24908784 0.99995714 0.53516572 0.00000000
12.55627814 -0.56611162 -0.23273030 0.99975379 0.52951743 0.00000000
12.60630315 -0.55839848 -0.23223638 1.00763077 0.51986729 0.00000000
12.65632816 -0.56794089 -0.22942084 0.99567702 0.52513347 0.00000000
12.70635318 -0.55874415 -0.23224161 1.00121611 0.52468884 0.00000000
12.75637819 -0.55260587 -0.22124884 1.00198539 0.51416064 0.00000000
12.80640320 -0.54993660 -0.20526734 0.99160152 0.51144871 0.00000000
12.85642821 -0.54544000 -0.21169310 0.98551444 0.49621784 0.00000000
12.90645323 -0.55471031 -0.20897458 0.97610943 0.50312211 0.00000000
12.95647824 -0.54889515 -0.20977856 0.98520257 0.49045302 0.00000000
13.00650325 -0.55462261 -0.20721488 0.97685447 0.48996414 0.00000000
13.05652826 -0.56008637 -0.20011528 0.97839060 0.50046503 0.00000000
13.10655328 -0.55808446 -0.20293601 0.96473406 0.50772585 0.00000000
13.15657829 -0.56874164 -0.21913573 0.95807467 0.49414615 0.00000000
13.20660330 -0.57461099 -0.22203374 0.95584366 0.50646787 0.00000000
13.25662831 -0.57850620 -0.21729105 0.95582385 0.50723400 0.00000000
13.30665333 -0.58513831 -0.21341337 0.95177091 0.51140811 0.00000000
13.35667834 -0.58555545 -0.21307875 0.95363610 0.51841325 0.00000000
13.40670335 -0.58663990 -0.21424862 0.96651481 0.51888301 0.00000000
13.45672836 -0.59059972 -0.21328223 0.96262212 0.51501615 0.00000000
13.50675338 -0.59168377 -0.20012056 0.97240755 0.50107421 0.00000000
13.55677839 -0.59216003 -0.20378258 0.96787717 0.49991511 0.00000000
13.60680340 -0.58066294 -0.20667221 0.95452989 0.49808664 0.00000000
13.65682841 -0.57021986 -0.21373359 0.96486271 0.49737287 0.00000000
13.70685343 -0.57520448 -0.21868951 0.96783089 0.49994842 0.00000000
13.75687844 -0.56704593 -0.22263211 0.96119425 0.48789031 0.00000000
13.80690345 -0.56544955 -0.22405589 0.95301900 0.46974886 0.00000000
13.85692846 -0.56104618 -0.23055016 0.94666514 0.45863328 0.00000000
13.90695348 -0.55764992 -0.22701037 0.95714489 0.45126728 0.00000000
13.95697849 -0.56012222 -0.22575961 0.96487445 0.45813767 0.00000000
14.00700350 -0.56080075 -0.21910377 0.96599649 0.46090329 0.00000000
14.05702851 -0.56020277 -0.21266549 0.94732003 0.46383208 0.00000000
14.10705353 -0.55803430 -0.20856758 0.95142283 0.45630791 0.00000000
14.15707854 -0.55633937 -0.20080081 0.94530588 0.46285553 0.00000000
14.20710355 -0.54530634 -0.19892123 0.94424790 0.46042285 0.00000000
14.25712856 -0.54642875 -0.19453758 0.94858619 0.45680733 0.00000000
14.30715358 -0.55084939 -0.19302104 0.95934993 0.45529971 0.00000000
14.35717859 -0.55949531 -0.18612867 0.95714370 0.45439405 0.00000000
14.40720360 -0.57085189 -0.17819521 0.96827666 0.45588305 0.00000000
14.45722861 -0.57039777 -0.17097893 0.97063418 0.45605491 0.00000000
14.50725363 -0.58219708 -0.17581586 0.96985501 0.45673917 0.00000000
14.55727864 -0.58951039 -0.18191116 0.96941576 0.46262659 0.00000000
14.60730365 -0.59300657 -0.18282311 0.96431499 0.46052701 0.00000000
14.65732866 -0.59910727 -0.18296358 0.95349143 0.45965011 0.00000000
14.70735368 -0.58970193 -0.17973122 0.95338377 0.46225245 0.00000000
14.75737869 -0.59202047 -0.17755994 0.94985946 0.46312820 0.00000000
14.80740370 -0.59002979 -0.16069670 0.95334086 0.47082685 0.00000000
14.85742871 -0.58751305 -0.17371676 0.95841351 0.46850175 0.00000000
14.90745373 -0.57191587 -0.16788013 0.95763662 0.46617137 0.00000000
14.95747874 -0.56692747 -0.16382007 0.96197952 0.46744886 0.00000000
15.00750375 -0.56248564 -0.17677231 0.94681343 0.46097170 0.00000000
15.05752876 -0.56545174 -0.17622745 0.95738549 0.46101576 0.00000000
15.10755378 -0.56530637 -0.19124534 0.97113524 0.45627777 0.00000000
15.15757879 -0.55715415 -0.19190968 0.96327786 0.45331086 0.00000000
15.20760380 -0.56086572 -0.18961437 0.95344037 0.45400580 0.00000000
15.25762881 -0.56437025 -0.20043678 0.96157331 0.46391433 0.00000000
15.30765383 -0.56515931 -0.19299270 0.95860059 0.45544149 0.00000000
15.35767884 -0.56699347 -0.19297159 0.96157346 0.45105987 0.00000000
15.40770385 -0.56638601 -0.19380896 0.95498899 0.44904312 0.00000000
15.45772886 -0.57231576 -0.18952265 0.95104958 0.44055570 0.00000000
15.50775388 -0.57491200 -0.19078484 0.95013868 0.44227976 0.00000000
15.55777889 -0.56415649 -0.19313837 0.94814709 0.44155821 0.00000000
15.60780390 -0.54879376 -0.19513187 0.94582912 0.44434212 0.00000000
15.65782891 -0.54297963 -0.19606734 0.95570901 0.43880483 0.00000000
15.70785393 -0.54693180 -0.19705364 0.94702914 0.43684929 0.00000000
15.75787894 -0.54225926 -0.19534737 0.93969102 0.43958027 0.00000000
15.80790395 -0.53311166 -0.18831980 0.92886309 0.44038021 0.00000000
15.85792896 -0.53937781 -0.18838719 0.93216094 0.45056648 0.00000000
15.90795398 -0.55311844 -0.18987157 0.93929621 0.44890223 0.00000000
15.95797899 -0.54391936 -0.18057415 0.93942597 0.45517275 0.00000000
16.00800400 -0.53674446 -0.18151920 0.93196049 0.44906444 0.00000000
16.05802901 -0.53086465 -0.16594026 0.93097753 0.44703259 0.00000000
16.10805403 -0.53183814 -0.16816445 0.92577951 0.43923440 0.00000000
16.15807904 -0.52600995 -0.17186327 0.92749108 0.44586950 0.00000000
16.20810405 -0.53609480 -0.16442801 0.92979166 0.43394687 0.00000000
16.25812906 -0.53958955 -0.16650088 0.92786610 0.43301488 0.00000000
16.30815408 -0.52938681 -0.16997241 0.93506812 0.42875566 0.00000000
16.35817909 -0.52286415 -0.17527630 0.93514379 0.42394095 0.00000000
16.40820410 -0.52065999 -0.17699823 0.94066878 0.42381156 0.00000000
16.45822911 -0.52422861 -0.17719430 0.94421935 0.43149183 0.00000000
16.50825413 -0.52428940 -0.18165087 0.94724068 0.43536314 0.00000000
16.55827914 -0.52448085 -0.18815106 0.95012781 0.43359399 0.00000000
16.60830415 -0.53021628 -0.18849755 0.93975950 0.44670616 0.00000000
16.65832916 -0.53635546 -0.19517998 0.93000649 0.44609414 0.00000000
16.70835418 -0.53604791 -0.18660942 0.92521483 0.43859800 0.00000000
16.75837919 -0.53843610 -0.18886105 0.93143464 0.43846922 0.00000000
16.80840420 -0.54468190 -0.18888614 0.93974139 0.42906119 0.00000000
16.85842921 -0.54673293 -0.17957873 0.93255397 0.42564963 0.00000000
16.90845423 -0.54992291 -0.18200930 0.93450617 0.42515023 0.00000000
16.95847924 -0.55646701 -0.18773076 0.94007372 0.42919952 0.00000000
17.00850425 -0.56052909 -0.18873197 0.94001546 0.42445583 0.00000000
17.05852926 -0.56268511 -0.19994926 0.94911893 0.42009133 0.00000000
17.10855428 -0.56669259 -0.19631701 0.94801344 0.43332418 0.00000000
17.15857929 -0.57366944 -0.21134447 0.95588078 0.43641568 0.00000000
17.20860430 -0.57024019 -0.22147721 0.95373489 0.43977510 0.00000000
17.25862931 -0.56574868 -0.21348834 0.94560819 0.43803639 0.00000000
17.30865433 -0.56579369 -0.20207176 0.94544769 0.43909540 0.00000000
17.35867934 -0.56032583 -0.20385614 0.94772301 0.43777018 0.00000000
17.40870435 -0.55591561 -0.20987016 0.94277514 0.43292184 0.00000000
17.45872936 -0.55887402 -0.20636823 0.93478976 0.43953124 0.00000000
17.50875438 -0.56114606 -0.20773875 0.93569565 0.44011806 0.00000000
17.55877939 -0.56142930 -0.20966708 0.93051343 0.43766188 0.00000000
17.60880440 -0.55552000 -0.20915431 0.93543045 0.43982594 0.00000000
17.65882941 -0.55293941 -0.21551173 0.92274738 0.43637459 0.00000000
17.70885443 -0.55320316 -0.22100209 0.91559519 0.42641208 0.00000000
17.75887944 -0.55479730 -0.22350069 0.91581491 0.42262490 0.00000000
17.80890445 -0.56070021 -0.21936737 0.91816988 0.41721936 0.00000000
17.85892946 -0.56565784 -0.21206612 0.91525424 0.42218668 0.00000000
17.90895448 -0.56024939 -0.21368987 0.92124625 0.42926498 0.00000000
17.95897949 -0.55397914 -0.21454857 0.91922266 0.42523790 0.00000000
18.00900450 -0.54547976 -0.21182080 0.91435796 0.42105095 0.00000000
18.05902951 -0.55207549 -0.20291766 0.92167657 0.41914612 0.00000000
18.10905453 -0.56317049 -0.20348865 0.92236003 0.40526081 0.00000000
18.15907954 -0.56734459 -0.20012928 0.92228450 0.40867241 0.00000000
18.20910455 -0.56525964 -0.20418176 0.92479465 0.40750347 0.00000000
18.25912956 -0.56709435 -0.21171490 0.92445046 0.41792710 0.00000000
18.30915458 -0.56596125 -0.21519269 0.93093828 0.41392585 0.00000000
18.35917959 -0.56692632 -0.21889950 0.93976151 0.40461193 0.00000000
18.40920460 -0.57458253 -0.21461272 0.94194036 0.40933913 0.00000000
18.45922961 -0.57556587 -0.21699967 0.95098868 0.40815408 0.00000000
18.50925463 -0.57537277 -0.21511766 0.95029952 0.40412050 0.00000000
18.55927964 -0.56624471 -0.21411997 0.94725555 0.39998324 0.00000000
18.60930465 -0.57888852 -0.21332520 0.94592385 0.40293237 0.00000000
18.65932966 -0.57793537 -0.20839601 0.94440229 0.40411413 0.00000000
18.70935468 -0.57439126 -0.19792927 0.94122376 0.41057012 0.00000000
18.75937969 -0.57425138 -0.19091676 0.93641892 0.41782363 0.00000000
18.80940470 -0.57884662 -0.19086213 0.94323081 0.41388700 0.00000000
18.85942971 -0.58183978 -0.19570321 0.94698175 0.41056552 0.00000000
18.90945473 -0.58547216 -0.20290132 0.95404234 0.41570037 0.00000000
18.95947974 -0.59310795 -0.20281126 0.95946403 0.41470212 0.00000000
19.00950475 -0.59222100 -0.19808727 0.95542380 0.41272283 0.00000000
19.05952976 -0.58878741 -0.20828839 0.95992024 0.41529538 0.00000000
19.10955478 -0.58546371 -0.21114950 0.96290340 0.41504625 0.00000000
19.15957979 -0.57975587 -0.21302881 0.96125944 0.42030547 0.00000000
19.20960480 -0.57643100 -0.20597883 0.96213146 0.41652911 0.00000000
19.25962981 -0.57610914 -0.20804957 0.95836565 0.42536310 0.00000000
19.30965483 -0.57138794 -0.20953340 0.95632956 0.42531239 0.00000000
19.35967984 -0.57631625 -0.20694077 0.95977009 0.42629378 0.00000000
19.40970485 -0.56989833 -0.21028651 0.96230774 0.42508300 0.00000000
19.45972986 -0.57188044 -0.20829186 0.96458797 0.42546015 0.00000000
19.50975488 -0.57514615 -0.20536072 0.96121168 0.41993090 0.00000000
19.55977989 -0.57654399 -0.21059473 0.95920289 0.42046509 0.00000000
19.60980490 -0.57549062 -0.21472035 0.96126705 0.42441371 0.00000000
19.65982991 -0.57426526 -0.21647651 0.95451577 0.42811161 0.00000000
19.70985493 -0.57037943 -0.22035287 0.95449658 0.42770029 0.00000000
19.75987994 -0.57801781 -0.21670251 0.95476833 0.43319411 0.00000000
19.80990495 -0.58092130 -0.21865289 0.95229464 0.42880265 0.00000000
19.85992996 -0.57899954 -0.21694477 0.95949338 0.42996220 0.00000000
19.90995498 -0.57758805 -0.21311457 0.96407541 0.43149795 0.00000000
19.95997999 -0.58532726 -0.20953428 0.96137992 0.42651816 0.00000000
20.01000500 -0.58877768 -0.20671646 0.95707409 0.41786731 0.00000000
20.06003002 -0.58406537 -0.21134320 0.95918514 0.42234361 0.00000000
20.11005503 -0.58736115 -0.20559527 0.95890469 0.42567181 0.00000000
20.16008004 -0.58391859 -0.20537791 0.96251014 0.41613534 0.00000000
20.21010505 -0.57900336 -0.20846941 0.95708345 0.41446609 0.00000000
20.26013007 -0.57334937 -0.20792606 0.95297496 0.41521892 0.00000000
20.31015508 -0.58180168 -0.21349632 0.95018268 0.41685526 0.00000000
20.36018009 -0.58375270 -0.21618421 0.95850309 0.41604524 0.00000000
20.41020510 -0.57965741 -0.22128025 0.95409271 0.42019264 0.00000000
20.46023012 -0.57968282 -0.22110417 0.94957947 0.42423479 0.00000000
20.51025513 -0.57924265 -0.22419209 0.94626168 0.42549675 0.00000000
20.56028014 -0.58355726 -0.21779737 0.94132729 0.41702115 0.00000000
20.61030515 -0.58856893 -0.21723756 0.93804434 0.41468595 0.00000000
20.66033017 -0.58945359 -0.22144212 0.94029936 0.41596313 0.00000000
20.71035518 -0.57995011 -0.21914546 0.94283875 0.40870213 0.00000000
20.76038019 -0.57412225 -0.21391005 0.93660598 0.40892827 0.00000000
20.81040520 -0.57793280 -0.21023344 0.93646213 0.40956776 0.00000000
20.86043022 -0.56762311 -0.20649843 0.93578023 0.40850778 0.00000000
20.91045523 -0.57167792 -0.21732217 0.94078823 0.40738889 0.00000000
20.96048024 -0.57097153 -0.21443706 0.93650772 0.40139485 0.00000000
21.01050525 -0.56902693 -0.21144814 0.93768807 0.39757343 0.00000000
21.06053027 -0.56499562 -0.21782004 0.94221476 0.40379465 0.00000000
21.11055528 -0.56418584 -0.22160706 0.94929271 0.40518730 0.00000000
21.16058029 -0.56625856 -0.21895206 0.95938553 0.40816068 0.00000000
21.21060530 -0.56480358 -0.22003067 0.95760522 0.40881270 0.00000000
21.26063032 -0.56888998 -0.21885531 0.95499256 0.40550030 0.00000000
21.31065533 -0.56170907 -0.21975731 0.94924336 0.40157209 0.00000000
21.36068034 -0.56541082 -0.21433583 0.94570725 0.40089882 0.00000000
21.41070535 -0.55845018 -0.21223900 0.94558814 0.39912603 0.00000000
21.46073037 -0.55346360 -0.22193683 0.94720068 0.40614847 0.00000000
21.51075538 -0.55717356 -0.21391826 0.94602143 0.40177409 0.00000000
21.56078039 -0.55296399 -0.20907025 0.95316617 0.40203088 0.00000000
21.61080540 -0.55555049 -0.21316409 0.95048362 0.40500116 0.00000000
21.66083042 -0.55295240 -0.20845442 0.95324437 0.39880885 0.00000000
21.71085543 -0.55271322 -0.21258002 0.95870005 0.39964955 0.00000000
21.76088044 -0.55727643 -0.21163087 0.96315040 0.40192508 0.00000000
21.81090545 -0.56043584 -0.21173541 0.96481106 0.40380275 0.00000000
21.86093047 -0.55644844 -0.21188842 0.95551787 0.40443293 0.00000000
21.91095548 -0.55616345 -0.21283539 0.95512968 0.40369158 0.00000000
21.96098049 -0.56221639 -0.22282906 0.95471959 0.40663513 0.00000000
22.01100550 -0.55509214 -0.22368702 0.95504151 0.40898966 0.00000000
22.06103052 -0.54839403 -0.22957197 0.95074002 0.40057326 0.00000000
22.11105553 -0.54423634 -0.22938901 0.94926920 0.40296950 0.00000000
22.16108054 -0.54917259 -0.22378342 0.94546156 0.40359414 0.00000000
22.21110555 -0.54977648 -0.21906844 0.94014123 0.39837562 0.00000000
22.26113057 -0.55153461 -0.21802411 0.93837565 0.39320176 0.00000000
22.31115558 -0.55194454 -0.21951930 0.94061329 0.39072559 0.00000000
22.36118059 -0.55133659 -0.22181817 0.94002983 0.38429635 0.00000000
22.41120560 -0.54477391 -0.22635313 0.94104746 0.38563886 0.00000000
22.46123062 -0.53976552 -0.23136274 0.94401014 0.37672530 0.00000000
22.51125563 -0.53609328 -0.23202477 0.93761895 0.37355732 0.00000000
22.56128064 -0.53849166 -0.22894215 0.94379133 0.37247288 0.00000000
22.61130565 -0.54866363 -0.23134106 0.93712952 0.37861834 0.00000000
22.66133067 -0.54641272 -0.23063170 0.93373663 0.37682912 0.00000000
22.71135568 -0.54562098 -0.22827393 0.93932368 0.37438730 0.00000000
22.76138069 -0.54568213 -0.22881297 0.94034540 0.37629844 0.00000000
22.81140570 -0.54165108 -0.22853223 0.94136486 0.37184421 0.00000000
22.86143072 -0.53499062 -0.22094161 0.93681639 0.37153691 0.00000000
22.91145573 -0.52800572 -0.21617786 0.93495950 0.36539043 0.00000000
22.96148074 -0.52504654 -0.21410860 0.93427648 0.35837969 0.00000000
23.01150575 -0.52125490 -0.21110651 0.93811743 0.36042844 0.00000000
23.06153077 -0.52578935 -0.20964088 0.94309841 0.35656743 0.00000000
23.11155578 -0.52559760 -0.20485804 0.94529934 0.36191478 0.00000000
23.16158079 -0.52381918 -0.19931963 0.94969239 0.36010928 0.00000000
23.21160580 -0.52269628 -0.19652126 0.94266776 0.36210631 0.00000000
23.26163082 -0.52120834 -0.19831738 0.93641613 0.36433223 0.00000000
23.31165583 -0.52213259 -0.19986050 0.93274381 0.36647801 0.00000000
23.36168084 -0.51595600 -0.19976626 0.93131518 0.37084809 0.00000000
23.41170585 -0.51082349 -0.19764993 0.93626054 0.37377679 0.00000000
23.46173087 -0.51504364 -0.20348709 0.93851436 0.38563345 0.00000000
23.51175588 -0.51348030 -0.19811079 0.93977074 0.37908611 0.00000000
23.56178089 -0.51280076 -0.19295139 0.93932384 0.37766680 0.00000000
23.61180590 -0.51456621 -0.19613172 0.94144692 0.37198634 0.00000000
23.66183092 -0.51295817 -0.19472644 0.94551697 0.37164909 0.00000000
23.71185593 -0.50971506 -0.19070484 0.95419882 0.36981920 0.00000000
23.76188094 -0.50566507 -0.18566420 0.95327353 0.37265760 0.00000000
23.81190595 -0.49689908 -0.18331916 0.95242049 0.37045334 0.00000000
23.86193097 -0.49670494 -0.18991535 0.95244330 0.36813664 0.00000000
23.91195598 -0.49743985 -0.18943962 0.95113617 0.37305748 0.00000000
23.96198099 -0.49313471 -0.18767063 0.94870841 0.36933485 0.00000000
24.01200600 -0.49482210 -0.18629771 0.94705221 0.37249716 0.00000000
24.06203102 -0.49358470 -0.18757192 0.94210092 0.37784583 0.00000000
24.11205603 -0.49439432 -0.18589754 0.94098573 0.37540191 0.00000000
24.16208104 -0.49894630 -0.18745122 0.94634171 0.37263276 0.00000000
24.21210605 -0.49454861 -0.18289013 0.94301462 0.37367856 0.00000000
24.26213107 -0.48885756 -0.17803698 0.94111840 0.37318188 0.00000000
24.31215608 -0.48795176 -0.17522108 0.93370110 0.36978757 0.00000000
24.36218109 -0.47845548 -0.17136533 0.93105437 0.37240691 0.00000000
24.41220610 -0.47551101 -0.17364962 0.93043530 0.36882344 0.00000000
24.46223112 -0.47355404 -0.17430168 0.93222355 0.36802126 0.00000000
24.51225613 -0.47171356 -0.17453277 0.93133229 0.37108892 0.00000000
24.56228114 -0.47580092 -0.17364971 0.92787751 0.37482981 0.00000000
24.61230615 -0.47860562 -0.17607731 0.92623077 0.37838930 0.00000000
24.66233117 -0.48652221 -0.17853201 0.93062309 0.37361473 0.00000000
24.71235618 -0.48261428 -0.18295752 0.93180949 0.37695055 0.00000000
24.76238119 -0.48237130 -0.18426067 0.93397773 0.37960648 0.00000000
24.81240620 -0.48422236 -0.18746001 0.93659490 0.38289368 0.00000000
24.86243122 -0.48536580 -0.19072601 0.93295550 0.38338917 0.00000000
24.91245623 -0.48500305 -0.19366991 0.93745237 0.38382271 0.00000000
24.96248124 -0.48665003 -0.19671040 0.93058869 0.38256457 0.00000000
25.01250625 -0.48552983 -0.19695264 0.92896980 0.38114749 0.00000000
25.06253127 -0.48997369 -0.19528373 0.92587131 0.37851283 0.00000000
25.11255628 -0.49053536 -0.19320831 0.92568792 0.37842974 0.00000000
25.16258129 -0.49447806 -0.20025827 0.92518533 0.37715834 0.00000000
25.21260630 -0.49789505 -0.19273235 0.92482877 0.37120656 0.00000000
25.26263132 -0.50020347 -0.19322912 0.92559430 0.36944793 0.00000000
25.31265633 -0.50060672 -0.18856347 0.92500124 0.36976778 0.00000000
25.36268134 -0.50043398 -0.18800978 0.92333217 0.36937938 0.00000000
25.41270635 -0.50043225 -0.18731392 0.92667246 0.37675989 0.00000000
25.46273137 -0.50299571 -0.18999995 0.92520549 0.37216621 0.00000000
25.51275638 -0.50337963 -0.19504372 0.91866868 0.37597695 0.00000000
25.56278139 -0.50133471 -0.19802157 0.91802638 0.38000424 0.00000000
25.61280640 -0.50199740 -0.20020415 0.91228344 0.37732864 0.00000000
25.66283142 -0.50132176 -0.20192216 0.91019667 0.37287600 0.00000000
25.71285643 -0.49575968 -0.20184181 0.90815609 0.37447302 0.00000000
25.76288144 -0.49325677 -0.20432355 0.91017988 0.36925297 0.00000000
25.81290645 -0.49584499 -0.20422513 0.90800530 0.37506975 0.00000000
25.86293147 -0.48875583 -0.20572688 0.90508655 0.37864696 0.00000000
25.91295648 -0.49068181 -0.20493955 0.90665029 0.37721550 0.00000000
25.96298149 -0.48803597 -0.20277957 0.90657834 0.37360279 0.00000000
26.01300650 -0.48825387 -0.20407539 0.91029111 0.36681844 0.00000000
26.06303152 -0.48328909 -0.19875295 0.91296044 0.36436554 0.00000000
26.11305653 -0.47844591 -0.19917310 0.91447400 0.37117245 0.00000000
26.16308154 -0.47461681 -0.19813659 0.91186765 0.37054854 0.00000000
26.21310655 -0.47737066 -0.19964301 0.91411989 0.37393922 0.00000000
26.26313157 -0.47479002 -0.20239315 0.91485811 0.37393871 0.00000000
26.31315658 -0.47690865 -0.20399902 0.91933693 0.37264030 0.00000000
26.36318159 -0.47754059 -0.20433586 0.91878752 0.37458217 0.00000000
26.41320660 -0.47916114 -0.20269302 0.91806779 0.37350125 0.00000000
26.46323162 -0.47807891 -0.20034090 0.91372929 0.37215904 0.00000000
26.51325663 -0.47625353 -0.19988972 0.91112332 0.37243751 0.00000000
26.56328164 -0.47378677 -0.19661605 0.91128610 0.37502852 0.00000000
26.61330665 -0.47255645 -0.19652276 0.91367672 0.36868510 0.00000000
26.66333167 -0.46895428 -0.20096985 0.91379106 0.36372462 0.00000000
26.71335668 -0.46585821 -0.20346277 0.91081152 0.36308916 0.00000000
26.76338169 -0.46613383 -0.20336723 0.91304344 0.36119233 0.00000000
26.81340670 -0.46533775 -0.19734704 0.91143480 0.35659214 0.00000000
26.86343172 -0.46608514 -0.20054163 0.91482098 0.35407185 0.00000000
26.91345673 -0.47172990 -0.19969949 0.91276289 0.34943139 0.00000000
26.96348174 -0.46736260 -0.20147372 0.91254313 0.34728209 0.00000000
27.01350675 -0.46457291 -0.20065916 0.91421492 0.34773921 0.00000000
27.06353177 -0.46669119 -0.20577470 0.91652766 0.35089406 0.00000000
27.11355678 -0.46769612 -0.20849380 0.91585619 0.34516214 0.00000000
27.16358179 -0.46050591 -0.20964742 0.91547688 0.34259543 0.00000000
27.21360680 -0.46389570 -0.21263981 0.91816741 0.34255261 0.00000000
27.26363182 -0.46117255 -0.21022536 0.91732767 0.34187175 0.00000000
27.31365683 -0.46189085 -0.21431158 0.92108623 0.35106741 0.00000000
27.36368184 -0.46394365 -0.21307171 0.92179809 0.34748170 0.00000000
27.41370685 -0.46566302 -0.20466009 0.91856263 0.34540985 0.00000000
27.46373187 -0.46506849 -0.20155783 0.91666470 0.34318523 0.00000000
27.51375688 -0.46686841 -0.19509449 0.91627391 0.34606971 0.00000000
27.56378189 -0.46424453 -0.19700481 0.91829577 0.34479357 0.00000000
27.61380690 -0.46464111 -0.19126751 0.91761508 0.34718430 0.00000000
27.66383192 -0.46706622 -0.18939431 0.92124652 0.34444219 0.00000000
27.71385693 -0.46668799 -0.18600158 0.92289508 0.34217960 0.00000000
27.76388194 -0.46782423 -0.18320018 0.92426365 0.34380200 0.00000000
27.81390695 -0.46653199 -0.18026838 0.92639230 0.34593634 0.00000000
27.86393197 -0.46735556 -0.17884859 0.93214396 0.34875873 0.00000000
27.91395698 -0.46284654 -0.17248554 0.93381017 0.34857628 0.00000000
27.96398199 -0.46960767 -0.16843644 0.93904005 0.34332873 0.00000000
28.01400700 -0.46825283 -0.16837827 0.94133285 0.34776800 0.00000000
28.06403202 -0.46777182 -0.16786989 0.94311708 0.35241574 0.00000000
28.11405703 -0.47405578 -0.16675301 0.94608906 0.35448529 0.00000000
28.16408204 -0.47165209 -0.16880620 0.94416945 0.35494543 0.00000000
28.21410705 -0.47579626 -0.17006674 0.93636838 0.35749200 0.00000000
28.26413207 -0.47146937 -0.17190758 0.93570447 0.35607109 0.00000000
28.31415708 -0.47849201 -0.17001806 0.93150603 0.35610694 0.00000000
28.36418209 -0.48034596 -0.16953892 0.92778858 0.35137014 0.00000000
28.41420710 -0.48206983 -0.16784849 0.92794039 0.35102525 0.00000000
28.46423212 -0.48510067 -0.16392358 0.92577665 0.35439208 0.00000000
28.51425713 -0.48621530 -0.15968824 0.92796189 0.35396656 0.00000000
28.56428214 -0.48700684 -0.16137313 0.92915530 0.35418885 0.00000000
28.61430715 -0.48896620 -0.16284655 0.92830956 0.35210723 0.00000000
28.66433217 -0.48607488 -0.16660687 0.92582137 0.35303293 0.00000000
28.71435718 -0.48849472 -0.16367517 0.92851897 0.35292449 0.00000000
28.76438219 -0.48886453 -0.16111074 0.92795434 0.35621786 0.00000000
28.81440720 -0.49473313 -0.15987914 0.92794547 0.35900437 0.00000000
28.86443222 -0.49159014 -0.16016690 0.92718038 0.35684521 0.00000000
28.91445723 -0.49075389 -0.16037380 0.92637950 0.36003785 0.00000000
28.96448224 -0.48971233 -0.16434865 0.92571823 0.35948535 0.00000000
29.01450725 -0.48767394 -0.16796812 0.92881925 0.36181160 0.00000000
29.06453227 -0.48263298 -0.16618478 0.92072538 0.36064908 0.00000000
29.11455728 -0.48256804 -0.16827884 0.92083133 0.36033196 0.00000000
29.16458229 -0.47471391 -0.16235822 0.91697991 0.35551086 0.00000000
29.21460730 -0.47212375 -0.16101710 0.91537254 0.35332069 0.00000000
29.26463232 -0.47152850 -0.15887866 0.91667525 0.35177183 0.00000000
29.31465733 -0.47035568 -0.16309330 0.91787133 0.35312995 0.00000000
29.36468234 -0.47444611 -0.16501802 0.92036703 0.35404329 0.00000000
29.41470735 -0.47215366 -0.16536758 0.91537352 0.34851426 0.00000000
29.46473237 -0.47240069 -0.16663662 0.91302151 0.35049677 0.00000000
29.51475738 -0.47347901 -0.16544584 0.91625024 0.35487580 0.00000000
29.56478239 -0.47251885 -0.16241948 0.91903470 0.35489687 0.00000000
29.61480740 -0.47334267 -0.16363523 0.91930432 0.35299020 0.00000000
29.66483242 -0.46820673 -0.15977266 0.91752696 0.34825593 0.00000000
29.71485743 -0.46907719 -0.15505280 0.91662800 0.35040688 0.00000000
29.76488244 -0.47073871 -0.15769104 0.92086706 0.35315666 0.00000000
29.81490745 -0.46988513 -0.16112152 0.91968643 0.35212989 0.00000000
29.86493247 -0.47228296 -0.16694476 0.92190664 0.35442113 0.00000000
29.91495748 -0.47652494 -0.16782066 0.92330254 0.35412309 0.00000000
29.96498249 -0.47892468 -0.16558530 0.92511414 0.35110286 0.00000000
30.01500750 -0.47559381 -0.16487682 0.92356131 0.35553715 0.00000000
30.06503252 -0.47269316 -0.16479710 0.91979466 0.35568837 0.00000000
30.11505753 -0.47429005 -0.16571972 0.91924392 0.36021616 0.00000000
30.16508254 -0.47211854 -0.16709472 0.92135261 0.35918202 0.00000000
30.21510755 -0.47274090 -0.16516067 0.92034193 0.36117332 0.00000000
30.26513257 -0.47202223 -0.16787228 0.91809932 0.36457391 0.00000000
30.31515758 -0.47106823 -0.16655413 0.92176555 0.36441040 0.00000000
30.36518259 -0.47427023 -0.16532935 0.92033235 0.36104973 0.00000000
30.41520760 -0.48001998 -0.16583096 0.92066814 0.35650304 0.00000000
30.46523262 -0.47844465 -0.16795662 0.91779689 0.35536197 0.00000000
30.51525763 -0.48335041 -0.16783196 0.91704488 0.35412775 0.00000000
30.56528264 -0.48684531 -0.16615475 0.92026189 0.35062144 0.00000000
30.61530765 -0.49056131 -0.16505061 0.91949203 0.34989825 0.00000000
30.66533267 -0.49017141 -0.16337765 0.91926530 0.35208347 0.00000000
30.71535768 -0.48957710 -0.16484866 0.91614125 0.35167844 0.00000000
30.76538269 -0.48986533 -0.16445578 0.91577935 0.35190453 0.00000000
30.81540770 -0.48923699 -0.16563296 0.91392682 0.34620815 0.00000000
30.86543272 -0.48973164 -0.16768890 0.91466985 0.34372979 0.00000000
30.91545773 -0.49478557 -0.16688181 0.91376646 0.34396233 0.00000000
30.96548274 -0.49754430 -0.16783746 0.91652590 0.34600893 0.00000000
31.01550775 -0.49909204 -0.16410477 0.91785343 0.34714807 0.00000000
31.06553277 -0.50204119 -0.16380885 0.91914151 0.34604112 0.00000000
31.11555778 -0.50411614 -0.16421226 0.91961752 0.34074291 0.00000000
31.16558279 -0.50590659 -0.16387504 0.91451945 0.34068628 0.00000000
31.21560780 -0.50481463 -0.16563141 0.91335604 0.33678997 0.00000000
31.26563282 -0.50443712 -0.16560054 0.91406087 0.33397797 0.00000000
31.31565783 -0.50133909 -0.16643709 0.91794340 0.33449590 0.00000000
31.36568284 -0.49621601 -0.16727996 0.92432226 0.33266886 0.00000000
31.41570785 -0.49291700 -0.16593679 0.92485342 0.33540765 0.00000000
31.46573287 -0.49494507 -0.16623035 0.92144927 0.33758793 0.00000000
31.51575788 -0.49418937 -0.16822498 0.91977272 0.33855478 0.00000000
31.56578289 -0.49579530 -0.16584869 0.91953452 0.33600663 0.00000000
31.61580790 -0.49575837 -0.16704463 0.92531527 0.33657097 0.00000000
31.66583292 -0.49665570 -0.16738988 0.92315184 0.33693616 0.00000000
31.71585793 -0.49668843 -0.17256482 0.91655818 0.33893660 0.00000000
31.76588294 -0.50007374 -0.17015213 0.91905152 0.33419150 0.00000000
31.81590795 -0.50298446 -0.17468821 0.91470019 0.33540461 0.00000000
31.86593297 -0.50230194 -0.17473960 0.91629351 0.33397659 0.00000000
31.91595798 -0.50172142 -0.17445896 0.91226419 0.33598511 0.00000000
31.96598299 -0.50129867 -0.17098678 0.91685904 0.33600000 0.00000000
32.01600800 -0.49895195 -0.17262335 0.91342781 0.33357882 0.00000000
32.06603302 -0.49970334 -0.17161713 0.91260212 0.33340840 0.00000000
32.11605803 -0.50241499 -0.17438843 0.91299107 0.33057557 0.00000000
32.16608304 -0.49956351 -0.17363928 0.91290249 0.33292266 0.00000000
32.21610805 -0.49817811 -0.17380668 0.91177886 0.33330500 0.00000000
32.26613307 -0.50435221 -0.17507155 0.91209179 0.33380132 0.00000000
32.31615808 -0.50765695 -0.17065026 0.91115866 0.33228021 0.00000000
32.36618309 -0.50478661 -0.16999395 0.91358349 0.33494095 0.00000000
32.41620810 -0.50467894 -0.17002081 0.91408846 0.33440783 0.00000000
32.46623312 -0.50419498 -0.16691205 0.91185506 0.33422475 0.00000000
32.51625813 -0.50591469 -0.16320751 0.91123877 0.33478093 0.00000000
32.56628314 -0.50351096 -0.16300288 0.91506424 0.33559534 0.00000000
32.61630815 -0.50334260 -0.16509764 0.91327092 0.33621963 0.00000000
32.66633317 -0.50126331 -0.17013211 0.91284125 0.33253570 0.00000000
32.71635818 -0.50024857 -0.16860995 0.90958991 0.32715589 0.00000000
32.76638319 -0.50294062 -0.16935151 0.91167162 0.32444988 0.00000000
32.81640820 -0.50423951 -0.16825981 0.91111570 0.32094584 0.00000000
32.86643322 -0.49838134 -0.16618217 0.91237749 0.32081296 0.00000000
32.91645823 -0.50160646 -0.17076678 0.90878392 0.31593318 0.00000000
32.96648324 -0.50058901 -0.16662997 0.91234387 0.31530248 0.00000000
33.01650825 -0.50092680 -0.16786578 0.91294912 0.31430321 0.00000000
33.06653327 -0.50164988 -0.16735544 0.90724137 0.31545311 0.00000000
33.11655828 -0.49617901 -0.16808686 0.90601413 0.31428834 0.00000000
33.16658329 -0.49377719 -0.17153108 0.90930136 0.31563214 0.00000000
33.21660830 -0.48923227 -0.17099753 0.90890595 0.31645469 0.00000000
33.26663332 -0.48932921 -0.16985554 0.90891538 0.31612530 0.00000000
33.31665833 -0.48782110 -0.16999726 0.91002904 0.31316228 0.00000000
33.36668334 -0.48383433 -0.16941382 0.91126314 0.31344487 0.00000000
33.41670835 -0.48260158 -0.16426465 0.90744736 0.31158651 0.00000000
33.46673337 -0.48042583 -0.16276343 0.90830167 0.30890705 0.00000000
33.51675838 -0.47827389 -0.16355938 0.90686707 0.31165747 0.00000000
33.56678339 -0.47939171 -0.16381922 0.90109916 0.31299904 0.00000000
33.61680840 -0.47807642 -0.16489023 0.89780867 0.31697774 0.00000000
33.66683342 -0.47623670 -0.16059182 0.89966159 0.31575928 0.00000000
33.71685843 -0.47590671 -0.16269850 0.90161019 0.30959307 0.00000000
33.76688344 -0.47610074 -0.16285448 0.89858258 0.31005010 0.00000000
33.81690845 -0.47508061 -0.16154435 0.89937516 0.31288009 0.00000000
33.86693347 -0.47708242 -0.16143557 0.89919076 0.31320268 0.00000000
33.91695848 -0.47803304 -0.16265442 0.89449529 0.30771083 0.00000000
33.96698349 -0.48245570 -0.16302790 0.89437685 0.30857352 0.00000000
34.01700850 -0.48487270 -0.16042374 0.89271658 0.30988415 0.00000000
34.06703352 -0.48422670 -0.16380225 0.89166286 0.31004805 0.00000000
34.11705853 -0.48100131 -0.15987780 0.88927681 0.31143670 0.00000000
34.16708354 -0.47720311 -0.15764250 0.88903976 0.30832797 0.00000000
34.21710855 -0.47217659 -0.15709543 0.88953311 0.30698165 0.00000000
34.26713357 -0.46531532 -0.15700043 0.89047578 0.30324342 0.00000000
34.31715858 -0.46983388 -0.15423075 0.88417688 0.30099000 0.00000000
34.36718359 -0.46736828 -0.15566404 0.88306676 0.30165275 0.00000000
34.41720860 -0.46541905 -0.15637603 0.88348652 0.30219464 0.00000000
34.46723362 -0.46358877 -0.15437000 0.88606527 0.30217945 0.00000000
34.51725863 -0.45824331 -0.15598688 0.88584437 0.30374783 0.00000000
34.56728364 -0.45988951 -0.15465550 0.88504217 0.30411388 0.00000000
34.61730865 -0.45692867 -0.15286571 0.88524093 0.30445177 0.00000000
34.66733367 -0.45734442 -0.14908393 0.88443997 0.30121706 0.00000000
34.71735868 -0.45426925 -0.15134289 0.89077702 0.29915774 0.00000000
34.76738369 -0.45173627 -0.14938469 0.89332253 0.29851511 0.00000000
34.81740870 -0.45598238 -0.15019643 0.89158926 0.29666307 0.00000000
34.86743372 -0.45183995 -0.15170755 0.88996516 0.29709487 0.00000000
34.91745873 -0.45621529 -0.15165182 0.88931545 0.29666967 0.00000000
34.96748374 -0.45248995 -0.15226708 0.88914125 0.29683268 0.00000000
35.01750875 -0.45714756 -0.14888948 0.89010588 0.29789956 0.00000000
35.06753377 -0.45555355 -0.14475171 0.89132959 0.29959444 0.00000000
35.11755878 -0.45671741 -0.14613931 0.89441626 0.29884665 0.00000000
35.16758379 -0.45654426 -0.14941955 0.89583815 0.29751909 0.00000000
35.21760880 -0.45748051 -0.14892443 0.89679001 0.29620526 0.00000000
35.26763382 -0.45954905 -0.15188880 0.89832155 0.29305880 0.00000000
35.31765883 -0.45904057 -0.15256140 0.89522822 0.29229111 0.00000000
35.36768384 -0.45901129 -0.15776355 0.89913728 0.29312105 0.00000000
35.41770885 -0.46059305 -0.15619093 0.89521360 0.29290260 0.00000000
35.46773387 -0.45851087 -0.15636262 0.89486637 0.29317197 0.00000000
35.51775888 -0.45825651 -0.15556829 0.89151831 0.29516484 0.00000000
35.56778389 -0.45847096 -0.15595499 0.89295615 0.29124909 0.00000000
35.61780890 -0.46063777 -0.15874714 0.89346051 0.29074292 0.00000000
35.66783392 -0.46235396 -0.16001457 0.89335532 0.29001454 0.00000000
35.71785893 -0.46521899 -0.16121998 0.88925899 0.29049761 0.00000000
35.76788394 -0.46272971 -0.16019139 0.88912948 0.29107260 0.00000000
35.81790895 -0.45974934 -0.15805890 0.88646322 0.29012465 0.00000000
35.86793397 -0.45912276 -0.15495232 0.88299805 0.28992330 0.00000000
35.91795898 -0.45743827 -0.15032613 0.88409610 0.29424102 0.00000000
35.96798399 -0.45563099 -0.14937039 0.88582860 0.29725699 0.00000000
36.01800900 -0.45480331 -0.14855523 0.88770265 0.29492374 0.00000000
36.06803402 -0.45460703 -0.14702624 0.88922985 0.29762614 0.00000000
36.11805903 -0.45289415 -0.14597846 0.88747524 0.29594655 0.00000000
36.16808404 -0.45298613 -0.14854925 0.89092937 0.29403531 0.00000000
36.21810905 -0.45554649 -0.15324485 0.88688675 0.29482384 0.00000000
36.26813407 -0.45604030 -0.15559274 0.88667834 0.29309451 0.00000000
36.31815908 -0.45459908 -0.15656772 0.88815955 0.28940513 0.00000000
36.36818409 -0.45583804 -0.15396786 0.88812751 0.28981201 0.00000000
36.41820910 -0.45503449 -0.15576608 0.88439593 0.29225213 0.00000000
36.46823412 -0.45593457 -0.15872868 0.88514034 0.29171805 0.00000000
36.51825913 -0.45774537 -0.15873808 0.88552470 0.28910868 0.00000000
36.56828414 -0.45757739 -0.15232362 0.88527360 0.28848446 0.00000000
36.61830915 -0.46005969 -0.14876219 0.88381486 0.28831290 0.00000000
36.66833417 -0.45644410 -0.14855262 0.88385755 0.28939459 0.00000000
36.71835918 -0.45717171 -0.14950366 0.88179595 0.28864944 0.00000000
36.76838419 -0.45719334 -0.14963712 0.88483424 0.28673657 0.00000000
36.81840920 -0.45760122 -0.15116038 0.88281625 0.28393136 0.00000000
36.86843422 -0.45839886 -0.15293557 0.88135363 0.28398967 0.00000000
36.91845923 -0.45950392 -0.15466450 0.88048326 0.28634869 0.00000000
36.96848424 -0.46100557 -0.15390820 0.88048947 0.28672214 0.00000000
37.01850925 -0.46248887 -0.15599081 0.87814252 0.28499242 0.00000000
37.06853427 -0.46001900 -0.15725897 0.87838656 0.28764255 0.00000000
37.11855928 -0.46219050 -0.15783145 0.87547149 0.28934208 0.00000000
37.16858429 -0.46255860 -0.16152730 0.87675628 0.28410675 0.00000000
37.21860930 -0.45968880 -0.15858622 0.87610687 0.28256849 0.00000000
37.26863432 -0.46003937 -0.15778978 0.87636465 0.28345387 0.00000000
37.31865933 -0.46118958 -0.15752453 0.87869192 0.28692262 0.00000000
37.36868434 -0.45933460 -0.15751043 0.87831708 0.29044381 0.00000000
37.41870935 -0.45838133 -0.15810589 0.87655877 0.29059321 0.00000000
37.46873437 -0.45619652 -0.15443967 0.87806688 0.28753547 0.00000000
37.51875938 -0.45685502 -0.15389528 0.87694085 0.28583984 0.00000000
37.56878439 -0.45719480 -0.15632900 0.87597620 0.28752843 0.00000000
37.61880940 -0.45405938 -0.15704569 0.87468511 0.28346920 0.00000000
37.66883442 -0.45398840 -0.15337478 0.87280764 0.28396721 0.00000000
37.71885943 -0.45445278 -0.15149817 0.87042564 0.28530353 0.00000000
37.76888444 -0.45611198 -0.15105507 0.86508064 0.28710497 0.00000000
37.81890945 -0.45630929 -0.15105705 0.86247024 0.28643101 0.00000000
37.86893447 -0.45861696 -0.15476729 0.86236387 0.28593558 0.00000000
37.91895948 -0.46122792 -0.15546934 0.86283248 0.28749352 0.00000000
37.96898449 -0.46313808 -0.15564833 0.86505122 0.28577519 0.00000000
38.01900950 -0.46770411 -0.15368514 0.86415097 0.28216598 0.00000000
38.06903452 -0.46976202 -0.15785687 0.86470412 0.28340226 0.00000000
38.11905953 -0.47187814 -0.15435365 0.86661022 0.28008363 0.00000000
38.16908454 -0.47137662 -0.15756729 0.86157961 0.27633529 0.00000000
38.21910955 -0.47454016 -0.15900706 0.85976661 0.27277713 0.00000000
38.26913457 -0.47330013 -0.15821803 0.85784249 0.27031845 0.00000000
38.31915958 -0.47393048 -0.15629763 0.85660626 0.27298219 0.00000000
38.36918459 -0.47496334 -0.15763524 0.86019018 0.27374036 0.00000000
38.41920960 -0.47414619 -0.15986009 0.85656449 0.27374834 0.00000000
38.46923462 -0.47526602 -0.15879141 0.85496833 0.26876417 0.00000000
38.51925963 -0.47724111 -0.15720418 0.85408274 0.26717422 0.00000000
38.56928464 -0.47690648 -0.15688152 0.85303047 0.27035355 0.00000000
38.61930965 -0.47524457 -0.15611421 0.85592375 0.26881168 0.00000000
38.66933467 -0.47535664 -0.15698061 0.85402114 0.26602899 0.00000000
38.71935968 -0.47504608 -0.15729128 0.85265605 0.26213186 0.00000000
38.76938469 -0.47346163 -0.15665750 0.85402703 0.25872368 0.00000000
38.81940970 -0.47013032 -0.15563213 0.85472394 0.25800787 0.00000000
38.86943472 -0.47285470 -0.15468389 0.85364833 0.25965503 0.00000000
38.91945973 -0.47251767 -0.15470776 0.85450331 0.25900878 0.00000000
38.96948474 -0.47196583 -0.15170063 0.85264044 0.25837345 0.00000000
39.01950975 -0.47203814 -0.15352922 0.85043720 0.25784439 0.00000000
39.06953477 -0.47422348 -0.15131578 0.85130520 0.26092021 0.00000000
39.11955978 -0.47330333 -0.14850744 0.84813980 0.26202401 0.00000000
39.16958479 -0.46999046 -0.14969042 0.84826689 0.26279451 0.00000000
39.21960980 -0.46930908 -0.14980353 0.84494828 0.26338021 0.00000000
39.26963482 -0.46839371 -0.15120743 0.84264402 0.26374488 0.00000000
39.31965983 -0.46749210 -0.15246678 0.84021260 0.26384085 0.00000000
39.36968484 -0.47046871 -0.15327055 0.84065086 0.26201268 0.00000000
39.41970985 -0.46741893 -0.14939000 0.84400974 0.26044279 0.00000000
39.46973487 -0.46433662 -0.14920060 0.84216722 0.25909984 0.00000000
39.51975988 -0.46595480 -0.14816147 0.84033242 0.25902670 0.00000000
39.56978489 -0.46609590 -0.14756143 0.83913480 0.25858251 0.00000000
39.61980990 -0.46820208 -0.14737567 0.84235709 0.25729904 0.00000000
39.66983492 -0.46615663 -0.14401696 0.84212727 0.25738128 0.00000000
39.71985993 -0.46658645 -0.14297488 0.84560729 0.25687497 0.00000000
39.76988494 -0.46693163 -0.14140635 0.84758052 0.25572311 0.00000000
39.81990995 -0.46897718 -0.14257450 0.84636391 0.25667493 0.00000000
39.86993497 -0.46932239 -0.14126077 0.84564548 0.25539472 0.00000000
39.91995998 -0.47147996 -0.14396617 0.84693342 0.25529913 0.00000000
39.96998499 -0.47121042 -0.13885640 0.84546063 0.25205187 0.00000000
40.02001001 -0.46925984 -0.13874517 0.84544015 0.24971366 0.00000000
40.07003502 -0.46705351 -0.13903227 0.84532610 0.24799522 0.00000000
40.12006003 -0.46474424 -0.13752535 0.84206757 0.24946800 0.00000000
40.17008504 -0.46461123 -0.13648412 0.84041685 0.24844257 0.00000000
40.22011006 -0.46520349 -0.13396411 0.83955990 0.24891453 0.00000000
40.27013507 -0.46455316 -0.13263363 0.83949482 0.24757305 0.00000000
40.32016008 -0.46514584 -0.13117665 0.83863234 0.24754183 0.00000000
40.37018509 -0.46997058 -0.13133751 0.83795432 0.24744485 0.00000000
40.42021011 -0.47099138 -0.13011168 0.83620960 0.24684608 0.00000000
40.47023512 -0.47029999 -0.13150419 0.83718116 0.24549323 0.00000000
40.52026013 -0.47217507 -0.13172601 0.83571730 0.24454300 0.00000000
40.57028514 -0.47225703 -0.13475870 0.83432490 0.24505963 0.00000000
40.62031016 -0.47674431 -0.13516952 0.83536261 0.24520457 0.00000000
40.67033517 -0.47699491 -0.13663784 0.83504916 0.24636063 0.00000000
40.72036018 -0.47830335 -0.13743395 0.83604979 0.24665525 0.00000000
40.77038519 -0.48081362 -0.13542699 0.83227491 0.24437439 0.00000000
40.82041021 -0.48451692 -0.13555185 0.83100236 0.24397466 0.00000000
40.87043522 -0.48403238 -0.13736983 0.82899505 0.24461736 0.00000000
40.92046023 -0.48479772 -0.13653765 0.82493958 0.24377032 0.00000000
40.97048524 -0.48213621 -0.13371370 0.82496600 0.24313823 0.00000000
41.02051026 -0.48038577 -0.13054948 0.82607663 0.24686634 0.00000000
41.07053527 -0.47895266 -0.13206699 0.82605454 0.24600289 0.00000000
41.12056028 -0.47903819 -0.13380401 0.82334357 0.24526798 0.00000000
41.17058529 -0.48108732 -0.13524110 0.82458180 0.24819736 0.00000000
41.22061031 -0.48003810 -0.13347464 0.82316725 0.24883931 0.00000000
41.27063532 -0.48339076 -0.13379296 0.82086050 0.24823409 0.00000000
41.32066033 -0.48406143 -0.13244162 0.82223273 0.24489700 0.00000000
41.37068534 -0.48565337 -0.13180085 0.81867531 0.24706104 0.00000000
41.42071036 -0.48478461 -0.13043632 0.81882259 0.24513090 0.00000000
41.47073537 -0.48505486 -0.13183921 0.82016502 0.24557302 0.00000000
41.52076038 -0.48348594 -0.13148313 0.82230505 0.24506781 0.00000000
41.57078539 -0.48315065 -0.13066078 0.82024775 0.24551652 0.00000000
41.62081041 -0.48242845 -0.13210981 0.82003063 0.24336197 0.00000000
41.67083542 -0.47965037 -0.13007713 0.82040936 0.24758138 0.00000000
41.72086043 -0.48069794 -0.12977344 0.81885465 0.24374124 0.00000000
41.77088544 -0.48400371 -0.13215286 0.82043590 0.24352586 0.00000000
41.82091046 -0.48252506 -0.13213542 0.81718547 0.24373862 0.00000000
41.87093547 -0.48043361 -0.13322558 0.81789538 0.24379740 0.00000000
41.92096048 -0.47961931 -0.13262104 0.81880079 0.24660529 0.00000000
41.97098549 -0.47754914 -0.13082365 0.81996477 0.24482371 0.00000000
42.02101051 -0.47895021 -0.13048488 0.82065135 0.24302248 0.00000000
42.07103552 -0.47874697 -0.13052363 0.81905809 0.24319934 0.00000000
42.12106053 -0.47646077 -0.13163051 0.81796598 0.24146401 0.00000000
42.17108554 -0.47594365 -0.13291655 0.81707824 0.24096905 0.00000000
42.22111056 -0.47794491 -0.13021639 0.81296497 0.24037871 0.00000000
42.27113557 -0.47491054 -0.13360945 0.81304969 0.24097896 0.00000000
42.32116058 -0.47233884 -0.13180849 0.81315333 0.24246589 0.00000000
42.37118559 -0.47003301 -0.13202117 0.81154228 0.24413984 0.00000000
42.42121061 -0.47354307 -0.12728184 0.81493847 0.24413291 0.00000000
42.47123562 -0.47280347 -0.12822059 0.81379138 0.24440742 0.00000000
42.52126063 -0.47180010 -0.12903996 0.81651410 0.24258041 0.00000000
42.57128564 -0.47411535 -0.12908919 0.81895578 0.23985355 0.00000000
42.62131066 -0.47553063 -0.12978497 0.82153398 0.24100604 0.00000000
42.67133567 -0.47264181 -0.13274356 0.82427257 0.24331924 0.00000000
42.72136068 -0.47379765 -0.13177181 0.82362489 0.24560924 0.00000000
42.77138569 -0.47518951 -0.13494113 0.82501438 0.24751901 0.00000000
42.82141071 -0.47264579 -0.13523680 0.82269196 0.24588341 0.00000000
42.87143572 -0.47279648 -0.13833811 0.82269210 0.24593591 0.00000000
42.92146073 -0.47071345 -0.13909333 0.82238181 0.24786310 0.00000000
42.97148574 -0.47204741 -0.14155033 0.81829687 0.24795172 0.00000000
43.02151076 -0.46927652 -0.14128282 0.82009758 0.24925312 0.00000000
43.07153577 -0.46658223 -0.14083135 0.81812972 0.24826334 0.00000000
43.12156078 -0.46838292 -0.14111227 0.81639303 0.24673018 0.00000000
43.17158579 -0.46995687 -0.14027248 0.81586984 0.24694029 0.00000000
43.22161081 -0.47180641 -0.14144415 0.81838263 0.24870001 0.00000000
43.27163582 -0.47239774 -0.14161323 0.81874949 0.24949401 0.00000000
43.32166083 -0.46986114 -0.14227028 0.81791737 0.24779611 0.00000000
43.37168584 -0.46960451 -0.14342674 0.81720426 0.24758484 0.00000000
43.42171086 -0.46921362 -0.14503398 0.81716433 0.24622710 0.00000000
43.47173587 -0.46687710 -0.14791976 0.81706270 0.24744007 0.00000000
43.52176088 -0.46742794 -0.14849269 0.81330127 0.24780834 0.00000000
43.57178589 -0.46830996 -0.15041380 0.81328569 0.24643857 0.00000000
43.62181091 -0.46825953 -0.14903048 0.81439419 0.24521149 0.00000000
43.67183592 -0.46848598 -0.14853891 0.81447699 0.24663200 0.00000000
43.72186093 -0.47008310 -0.14663069 0.81526092 0.24337695 0.00000000
43.77188594 -0.47039876 -0.14927327 0.81240788 0.23884689 0.00000000
43.82191096 -0.46806611 -0.15066661 0.81218028 0.23960486 0.00000000
43.87193597 -0.46803563 -0.15273044 0.80940723 0.24204320 0.00000000
43.92196098 -0.46887183 -0.15213231 0.80980447 0.24059216 0.00000000
43.97198599 -0.46972771 -0.15153068 0.81058092 0.23947026 0.00000000
44.02201101 -0.46839853 -0.15281610 0.81097914 0.23617972 0.00000000
44.07203602 -0.46701092 -0.15046876 0.80928965 0.23740653 0.00000000
44.12206103 -0.46478185 -0.15056957 0.80806910 0.23692827 0.00000000
44.17208604 -0.46383608 -0.15071903 0.80973833 0.23572594 0.00000000
44.22211106 -0.46023238 -0.14770543 0.80822945 0.23557055 0.00000000
44.27213607 -0.45912086 -0.14698838 0.80688011 0.23435790 0.00000000
44.32216108 -0.45889768 -0.14479145 0.80788233 0.23429372 0.00000000
44.37218609 -0.45714848 -0.14292182 0.80833567 0.23333063 0.00000000
44.42221111 -0.45774988 -0.14147854 0.80716629 0.23078757 0.00000000
44.47223612 -0.45648165 -0.14246164 0.80973920 0.23121458 0.00000000
44.52226113 -0.45567101 -0.14491809 0.80890456 0.23162571 0.00000000
44.57228614 -0.45552726 -0.14771787 0.80853549 0.23226908 0.00000000
44.62231116 -0.45740958 -0.14879715 0.80886761 0.23227027 0.00000000
44.67233617 -0.45679629 -0.14835026 0.80922074 0.23129224 0.00000000
44.72236118 -0.45565875 -0.15048612 0.80672671 0.23260081 0.00000000
44.77238619 -0.45232284 -0.15126859 0.80624632 0.23336349 0.00000000
44.82241121 -0.45320685 -0.15024144 0.80647199 0.23134190 0.00000000
44.87243622 -0.45164683 -0.14979194 0.80903275 0.23167947 0.00000000
44.92246123 -0.45020723 -0.14575878 0.81220226 0.23213217 0.00000000
44.97248624 -0.45165351 -0.14228582 0.81239862 0.23529343 0.00000000
45.02251126 -0.45208941 -0.14358821 0.81209106 0.23426619 0.00000000
45.07253627 -0.45129828 -0.14570522 0.80977489 0.23363785 0.00000000
45.12256128 -0.44929168 -0.14480400 0.80791416 0.23343749 0.00000000
45.17258629 -0.44796279 -0.14791595 0.80549807 0.23085899 0.00000000
45.22261131 -0.44760501 -0.14901455 0.80391150 0.23227535 0.00000000
45.27263632 -0.44711227 -0.14691305 0.80518705 0.23217505 0.00000000
45.32266133 -0.44499380 -0.14772184 0.80587003 0.23314410 0.00000000
45.37268634 -0.44583198 -0.14746249 0.80622308 0.23127305 0.00000000
45.42271136 -0.44710489 -0.14910210 0.80605745 0.23259002 0.00000000
45.47273637 -0.44631370 -0.14857067 0.80515565 0.23186086 0.00000000
45.52276138 -0.44389401 -0.14894617 0.80520318 0.23221958 0.00000000
45.57278639 -0.44579395 -0.14604673 0.80557120 0.23257273 0.00000000
45.62281141 -0.44622979 -0.14543436 0.80494193 0.23185823 0.00000000
45.67283642 -0.44720184 -0.14533417 0.80190808 0.23133788 0.00000000
45.72286143 -0.44635912 -0.14360037 0.80032376 0.23146892 0.00000000
45.77288644 -0.44541378 -0.14348289 0.79844743 0.22921129 0.00000000
45.82291146 -0.44679493 -0.14427365 0.79617227 0.22963197 0.00000000
45.87293647 -0.44830057 -0.14449991 0.79811497 0.23340164 0.00000000
45.92296148 -0.45011999 -0.14582415 0.79931387 0.23427985 0.00000000
45.97298649 -0.45045304 -0.14362445 0.80170961 0.23611286 0.00000000
46.02301151 -0.45064426 -0.14402788 0.79694742 0.23731754 0.00000000
46.07303652 -0.44849324 -0.14547235 0.79560447 0.23865217 0.00000000
46.12306153 -0.44862986 -0.14632751 0.79614349 0.23857474 0.00000000
46.17308654 -0.44821137 -0.14601879 0.79605579 0.23496029 0.00000000
46.22311156 -0.44682212 -0.14395447 0.79562401 0.23403723 0.00000000
46.27313657 -0.44678610 -0.14435120 0.79394903 0.23145301 0.00000000
46.32316158 -0.44808244 -0.14486192 0.79282328 0.23229682 0.00000000
46.37318659 -0.44689773 -0.14764641 0.79347962 0.23407880 0.00000000
46.42321161 -0.44905720 -0.14755645 0.79395125 0.23524801 0.00000000
46.47323662 -0.45007485 -0.14952908 0.79277203 0.23560506 0.00000000
46.52326163 -0.45068901 -0.14965796 0.79264336 0.23626105 0.00000000
46.57328664 -0.45076106 -0.14811022 0.79363993 0.23419224 0.00000000
46.62331166 -0.45253717 -0.14761526 0.79278785 0.23679516 0.00000000
46.67333667 -0.45154324 -0.14672112 0.79191537 0.24011599 0.00000000
46.72336168 -0.45110713 -0.14837186 0.79240178 0.23817690 0.00000000
46.77338669 -0.45124656 -0.14976433 0.79213265 0.23768614 0.00000000
46.82341171 -0.45013315 -0.14925536 0.79297177 0.23743357 0.00000000
46.87343672 -0.44862531 -0.14940946 0.79228335 0.23633506 0.00000000
46.92346173 -0.44904473 -0.14899767 0.79090854 0.23687080 0.00000000
46.97348674 -0.44875888 -0.15314474 0.79109749 0.23646028 0.00000000
47.02351176 -0.44856680 -0.15134029 0.79261052 0.23741330 0.00000000
47.07353677 -0.44667001 -0.15074151 0.79212383 0.23716908 0.00000000
47.12356178 -0.44378906 -0.15476814 0.79138403 0.23788806 0.00000000
47.17358679 -0.44294701 -0.15346056 0.79187245 0.23532497 0.00000000
47.22361181 -0.44225858 -0.15043246 0.79144955 0.23361793 0.00000000
47.27363682 -0.44100194 -0.15088697 0.79047975 0.23477177 0.00000000
47.32366183 -0.44036366 -0.15060145 0.78892584 0.23577598 0.00000000
47.37368684 -0.44094942 -0.14983632 0.79013018 0.23437602 0.00000000
47.42371186 -0.44051548 -0.14839703 0.79050680 0.23605724 0.00000000
47.47373687 -0.44022682 -0.14622608 0.78827951 0.23874433 0.00000000
47.52376188 -0.44023808 -0.14388779 0.78666006 0.23981205 0.00000000
47.57378689 -0.43750337 -0.14175492 0.78441336 0.23930586 0.00000000
47.62381191 -0.43606624 -0.14349267 0.78167262 0.23992770 0.00000000
47.67383692 -0.43246470 -0.14250262 0.78148726 0.24060304 0.00000000
47.72386193 -0.43322802 -0.14221958 0.78044969 0.24299220 0.00000000
47.77388694 -0.43392613 -0.13857051 0.78026377 0.24462576 0.00000000
47.82391196 -0.43363733 -0.13648546 0.77729665 0.24141046 0.00000000
47.87393697 -0.43137475 -0.13765626 0.77532833 0.24212218 0.00000000
47.92396198 -0.43104394 -0.14048197 0.77334712 0.24500256 0.00000000
47.97398699 -0.43315718 -0.14068846 0.77519110 0.24698926 0.00000000
48.02401201 -0.43313711 -0.14194366 0.77433568 0.24718811 0.00000000
48.07403702 -0.43128881 -0.14365452 0.77360063 0.24958398 0.00000000
48.12406203 -0.43013030 -0.14117651 0.77198765 0.25139650 0.00000000
48.17408704 -0.43215646 -0.14191435 0.77158757 0.25287128 0.00000000
48.22411206 -0.43158099 -0.14335692 0.76929100 0.25355477 0.00000000
48.27413707 -0.43159097 -0.14519269 0.76802066 0.25438903 0.00000000
48.32416208 -0.43231913 -0.14476449 0.76941336 0.25332273 0.00000000
48.37418709 -0.43197796 -0.14482754 0.76643109 0.25255834 0.00000000
48.42421211 -0.43154969 -0.14731861 0.76530629 0.25269488 0.00000000
48.47423712 -0.43251677 -0.14628330 0.76816650 0.25101441 0.00000000
48.52426213 -0.43252812 -0.14722751 0.77125965 0.25085902 0.00000000
48.57428714 -0.43143407 -0.14691079 0.77065562 0.25255284 0.00000000
48.62431216 -0.43202334 -0.14547257 0.76780375 0.25338267 0.00000000
48.67433717 -0.43260237 -0.14573714 0.76543107 0.25388028 0.00000000
48.72436218 -0.42959158 -0.14516161 0.76623878 0.25578500 0.00000000
48.77438719 -0.43067893 -0.14707971 0.76881425 0.25644887 0.00000000
48.82441221 -0.43295965 -0.14715177 0.76857241 0.25592334 0.00000000
48.87443722 -0.43343748 -0.14803215 0.76854741 0.25683862 0.00000000
48.92446223 -0.43542200 -0.14787287 0.76572730 0.25618651 0.00000000
48.97448724 -0.43354190 -0.14550972 0.76650734 0.25544896 0.00000000
49.02451226 -0.43502486 -0.14502748 0.76410777 0.25653325 0.00000000
49.07453727 -0.43588842 -0.14684525 0.76246628 0.25746930 0.00000000
49.12456228 -0.43566770 -0.14661971 0.76188229 0.25616649 0.00000000
49.17458729 -0.43769304 -0.14887150 0.75910978 0.25582445 0.00000000
49.22461231 -0.43995505 -0.14846682 0.75662803 0.25614427 0.00000000
49.27463732 -0.43820442 -0.15040684 0.75763738 0.25642634 0.00000000
49.32466233 -0.43852147 -0.15026662 0.75767241 0.25594649 0.00000000
49.37468734 -0.43722524 -0.15007515 0.75641525 0.25701871 0.00000000
49.42471236 -0.43864056 -0.15017473 0.75654101 0.25456317 0.00000000
49.47473737 -0.43749345 -0.15141375 0.75433619 0.25606475 0.00000000
49.52476238 -0.43921290 -0.15028042 0.75469238 0.25628544 0.00000000
49.57478739 -0.43900363 -0.14912716 0.75567262 0.25331847 0.00000000
49.62481241 -0.43953949 -0.14785011 0.75311743 0.25276015 0.00000000
49.67483742 -0.43918821 -0.14769183 0.75225598 0.25460491 0.00000000
49.72486243 -0.43881471 -0.14899805 0.75259221 0.25407685 0.00000000
49.77488744 -0.43837534 -0.15046310 0.75249153 0.25515034 0.00000000
49.82491246 -0.43819905 -0.15017770 0.75138787 0.25471884 0.00000000
49.87493747 -0.43554491 -0.14856437 0.75248571 0.25433706 0.00000000
49.92496248 -0.43559644 -0.14703048 0.75396865 0.25517825 0.00000000
49.97498749 -0.43357015 -0.14737829 0.75114142 0.25547405 0.00000000
50.02501251 -0.43532619 -0.14696148 0.75017253 0.25619830 0.00000000
50.07503752 -0.43277649 -0.14838392 0.75043164 0.25671867 0.00000000
50.12506253 -0.43219438 -0.14988159 0.75070637 0.25731185 0.00000000
50.17508754 -0.43067006 -0.15063113 0.74934114 0.25645724 0.00000000
50.22511256 -0.43040780 -0.15079488 0.74866964 0.25710236 0.00000000
50.27513757 -0.42969337 -0.15111200 0.74741336 0.25567278 0.00000000
50.32516258 -0.42835144 -0.15212265 0.74921725 0.25331609 0.00000000
50.37518759 -0.42839075 -0.15359540 0.74857027 0.25153315 0.00000000
50.42521261 -0.42720395 -0.15377055 0.74898473 0.25294501 0.00000000
50.47523762 -0.42799562 -0.15318891 0.74838638 0.25332887 0.00000000
50.52526263 -0.42917673 -0.15174039 0.75100209 0.25152394 0.00000000
50.57528764 -0.42947083 -0.15173914 0.74916244 0.25101848 0.00000000
50.62531266 -0.43059265 -0.15465576 0.74652998 0.24982942 0.00000000
50.67533767 -0.43185716 -0.15182353 0.74657952 0.24725222 0.00000000
50.72536268 -0.42931323 -0.14984978 0.74675969 0.24706817 0.00000000
50.77538769 -0.43009793 -0.14845829 0.74543213 0.24577825 0.00000000
50.82541271 -0.42994828 -0.14774454 0.74474035 0.24517815 0.00000000
50.87543772 -0.42892358 -0.14778511 0.74260254 0.24254944 0.00000000
50.92546273 -0.42861320 -0.14684927 0.74354501 0.24033162 0.00000000
50.97548774 -0.42721270 -0.14592177 0.74316231 0.23884117 0.00000000
51.02551276 -0.42698467 -0.14788256 0.74287548 0.23828155 0.00000000
51.07553777 -0.42603085 -0.14838798 0.74217499 0.23854539 0.00000000
51.12556278 -0.42601552 -0.14783005 0.74340002 0.23855169 0.00000000
51.17558779 -0.42726012 -0.14953589 0.74181113 0.23905509 0.00000000
51.22561281 -0.42757583 -0.14868511 0.74260193 0.23827512 0.00000000
51.27563782 -0.42590751 -0.14926090 0.74175970 0.23831323 0.00000000
51.32566283 -0.42514919 -0.14962532 0.74165525 0.23771619 0.00000000
51.37568784 -0.42543471 -0.14679013 0.74130929 0.23693707 0.00000000
51.42571286 -0.42578672 -0.14700857 0.74229003 0.23736023 0.00000000
51.47573787 -0.42739021 -0.14853362 0.74151597 0.23871550 0.00000000
51.52576288 -0.42544118 -0.15007032 0.73998965 0.23847784 0.00000000
51.57578789 -0.42812143 -0.14850255 0.74122494 0.23853447 0.00000000
51.62581291 -0.42724101 -0.14794248 0.73907458 0.23946758 0.00000000
51.67583792 -0.42562654 -0.14737243 0.73946086 0.23909886 0.00000000
51.72586293 -0.42531106 -0.14711749 0.73798259 0.23930288 0.00000000
51.77588794 -0.42392470 -0.14580685 0.73627547 0.24079914 0.00000000
51.82591296 -0.42406189 -0.14535693 0.73676372 0.23956530 0.00000000
51.87593797 -0.42306416 -0.14607449 0.73662434 0.24112009 0.00000000
51.92596298 -0.42200862 -0.14866720 0.73444377 0.24066077 0.00000000
51.97598799 -0.42107323 -0.14786488 0.73538661 0.24290068 0.00000000
52.02601301 -0.42001093 -0.14848683 0.73646992 0.24172879 0.00000000
52.07603802 -0.42135857 -0.15040214 0.73460788 0.24204413 0.00000000
52.12606303 -0.42181656 -0.15164339 0.73548051 0.24305027 0.00000000
52.17608804 -0.42134845 -0.15141575 0.73708750 0.24292251 0.00000000
52.22611306 -0.41886393 -0.14894579 0.73601737 0.24133098 0.00000000
52.27613807 -0.41793524 -0.14887935 0.73565368 0.24018015 0.00000000
52.32616308 -0.41752712 -0.14825353 0.73587228 0.24146174 0.00000000
52.37618809 -0.41804157 -0.14767640 0.73519038 0.24334812 0.00000000
52.42621311 -0.41706656 -0.14920626 0.73484433 0.24325635 0.00000000
52.47623812 -0.41688696 -0.14956516 0.73198363 0.24445063 0.00000000
52.52626313 -0.41627211 -0.14784210 0.73251827 0.24340082 0.00000000
52.57628814 -0.41532369 -0.14754067 0.73196554 0.24249196 0.00000000
52.62631316 -0.41430234 -0.14524351 0.73161594 0.24344285 0.00000000
52.67633817 -0.41367122 -0.14442492 0.73255751 0.24298932 0.00000000
52.72636318 -0.41241072 -0.14436107 0.73286617 0.24451815 0.00000000
52.77638819 -0.41333204 -0.14239824 0.73181508 0.24157100 0.00000000
52.82641321 -0.41182615 -0.14320838 0.72942258 0.23961273 0.00000000
52.87643822 -0.41032180 -0.14596072 0.72989525 0.24060135 0.00000000
52.92646323 -0.41223352 -0.14518095 0.72843242 0.24129283 0.00000000
52.97648824 -0.41062201 -0.14454387 0.72899674 0.24113090 0.00000000
53.02651326 -0.40938719 -0.14659762 0.72884799 0.23937397 0.00000000
53.07653827 -0.40860592 -0.14408871 0.72800682 0.24060690 0.00000000
53.12656328 -0.40865256 -0.14435171 0.72555697 0.24043184 0.00000000
53.17658829 -0.41030003 -0.14405548 0.72486713 0.24061325 0.00000000
53.22661331 -0.40997539 -0.14403484 0.72546572 0.24298411 0.00000000
53.27663832 -0.40962944 -0.14528140 0.72476193 0.24274060 0.00000000
53.32666333 -0.40926619 -0.14462150 0.72558154 0.24155538 0.00000000
53.37668834 -0.41013114 -0.14663243 0.72916088 0.24296154 0.00000000
53.42671336 -0.40920696 -0.14757957 0.72872322 0.24187299 0.00000000
53.47673837 -0.40745079 -0.14563067 0.72620686 0.24022959 0.00000000
53.52676338 -0.40695614 -0.14503856 0.72754802 0.24021080 0.00000000
53.57678839 -0.40725683 -0.14500165 0.72813022 0.24035596 0.00000000
53.62681341 -0.40651947 -0.14620430 0.72660384 0.23940047 0.00000000
53.67683842 -0.40550360 -0.14710826 0.72681291 0.23952231 0.00000000
53.72686343 -0.40606699 -0.14657964 0.72641208 0.23737252 0.00000000
53.77688844 -0.40752925 -0.14618831 0.72570998 0.23881595 0.00000000
53.82691346 -0.40653476 -0.14639754 0.72609903 0.23701131 0.00000000
53.87693847 -0.40627082 -0.14659569 0.72578139 0.23592837 0.00000000
53.92696348 -0.40579481 -0.14508648 0.72701464 0.23451128 0.00000000
53.97698849 -0.40463494 -0.14389327 0.72505865 0.23447801 0.00000000
54.02701351 -0.40331399 -0.14307840 0.72597585 0.23572304 0.00000000
54.07703852 -0.40251495 -0.14418765 0.72774638 0.23569453 0.00000000
54.12706353 -0.40389463 -0.14290589 0.72654490 0.23710852 0.00000000
54.17708854 -0.40326263 -0.14190311 0.72746945 0.23792918 0.00000000
54.22711356 -0.40192788 -0.14112052 0.72815585 0.24038208 0.00000000
54.27713857 -0.40192415 -0.14110252 0.72708667 0.24050368 0.00000000
54.32716358 -0.40231088 -0.14261497 0.72655075 0.23997923 0.00000000
54.37718859 -0.40181310 -0.14446245 0.72577659 0.24052683 0.00000000
54.42721361 -0.40179739 -0.14319258 0.72445173 0.23975188 0.00000000
54.47723862 -0.40264373 -0.14407171 0.72561973 0.23825077 0.00000000
54.52726363 -0.40382925 -0.14359468 0.72376589 0.23755514 0.00000000
54.57728864 -0.40414528 -0.14501621 0.72431299 0.23625794 0.00000000
54.62731366 -0.40563297 -0.14517947 0.72355070 0.23816246 0.00000000
54.67733867 -0.40603348 -0.14381519 0.72012697 0.23740256 0.00000000
54.72736368 -0.40588567 -0.14510885 0.71933720 0.23759686 0.00000000
54.77738869 -0.40755767 -0.14513768 0.71957999 0.23708288 0.00000000
54.82741371 -0.40895040 -0.14324124 0.71901613 0.23813130 0.00000000
54.87743872 -0.40792894 -0.14470783 0.71910916 0.23927547 0.00000000
54.92746373 -0.40640733 -0.14305101 0.71741709 0.24224600 0.00000000
54.97748874 -0.40614578 -0.14368263 0.71628414 0.24339853 0.00000000
55.02751376 -0.40572625 -0.14484687 0.71743722 0.24396715 0.00000000
55.07753877 -0.40343903 -0.14471285 0.71650505 0.24427498 0.00000000
55.12756378 -0.40435168 -0.14475723 0.71540313 0.24486415 0.00000000
55.17758879 -0.40410798 -0.14329147 0.71500467 0.24481356 0.00000000
55.22761381 -0.40305911 -0.14159716 0.71610141 0.24370743 0.00000000
55.27763882 -0.40294810 -0.14239676 0.71780034 0.24389570 0.00000000
55.32766383 -0.40291188 -0.14111420 0.71615291 0.24169309 0.00000000
55.37768884 -0.40061119 -0.14093888 0.71714936 0.24400561 0.00000000
55.42771386 -0.39937337 -0.14334481 0.71404447 0.24371774 0.00000000
55.47773887 -0.39978058 -0.14443853 0.71392511 0.24260847 0.00000000
55.52776388 -0.40163955 -0.14449454 0.71372389 0.24111026 0.00000000
55.57778889 -0.40038678 -0.14499467 0.71478334 0.24068672 0.00000000
55.62781391 -0.40013981 -0.14381498 0.71338403 0.24086482 0.00000000
55.67783892 -0.39973402 -0.14513753 0.71243157 0.24149891 0.00000000
55.72786393 -0.39835360 -0.14516393 0.71243603 0.24160516 0.00000000
55.77788894 -0.39730710 -0.14574841 0.71188804 0.24080021 0.00000000
55.82791396 -0.39734293 -0.14614682 0.71119236 0.24014689 0.00000000
55.87793897 -0.39764616 -0.14781863 0.71059815 0.23989132 0.00000000
55.92796398 -0.39766802 -0.14908639 0.71128270 0.23971063 0.00000000
55.97798899 -0.39700395 -0.14966357 0.71074237 0.23820483 0.00000000
56.02801401 -0.39680358 -0.15088725 0.71148289 0.23840862 0.00000000
56.07803902 -0.39530641 -0.15051718 0.71254596 0.23894672 0.00000000
56.12806403 -0.39261930 -0.15047005 0.71161088 0.23894339 0.00000000
56.17808904 -0.39291496 -0.14882167 0.71141201 0.23977990 0.00000000
56.22811406 -0.39253153 -0.14878349 0.71161080 0.24227075 0.00000000
56.27813907 -0.39314869 -0.14839826 0.71219742 0.24182780 0.00000000
56.32816408 -0.39144257 -0.14826156 0.71104858 0.24036529 0.00000000
56.37818909 -0.39169694 -0.14789150 0.71012757 0.24278594 0.00000000
56.42821411 -0.39108372 -0.14867364 0.71007243 0.24231465 0.00000000
56.47823912 -0.38976338 -0.14866390 0.71191963 0.24143912 0.00000000
56.52826413 -0.38884779 -0.14813557 0.71154345 0.24225844 0.00000000
56.57828914 -0.38866636 -0.14863571 0.71227747 0.24342724 0.00000000
56.62831416 -0.38526848 -0.14938407 0.71033997 0.24426218 0.00000000
56.67833917 -0.38605552 -0.14896246 0.70890020 0.24284002 0.00000000
56.72836418 -0.38628953 -0.14826468 0.70970290 0.24323870 0.00000000
56.77838919 -0.38651264 -0.14976831 0.70850497 0.24148485 0.00000000
56.82841421 -0.38518379 -0.15122443 0.70818941 0.24137849 0.00000000
56.87843922 -0.38444141 -0.15007046 0.70948082 0.24095164 0.00000000
56.92846423 -0.38283032 -0.15066262 0.70881014 0.24074668 0.00000000
56.97848924 -0.38421815 -0.15100356 0.70803642 0.24128090 0.00000000
57.02851426 -0.38582265 -0.15233568 0.70727509 0.24135930 0.00000000
57.07853927 -0.38751860 -0.15364622 0.70652730 0.24126784 0.00000000
57.12856428 -0.38653069 -0.15307506 0.70470882 0.24221571 0.00000000
57.17858929 -0.38623686 -0.15544123 0.70436241 0.24225640 0.00000000
57.22861431 -0.38482557 -0.15415829 0.70415476 0.24318722 0.00000000
57.27863932 -0.38530467 -0.15493778 0.70507099 0.24332662 0.00000000
57.32866433 -0.38692059 -0.15463294 0.70402639 0.24165114 0.00000000
57.37868934 -0.38821086 -0.15201813 0.70317501 0.24114891 0.00000000
57.42871436 -0.38645069 -0.15151290 0.70268105 0.24007573 0.00000000
57.47873937 -0.38379022 -0.15249233 0.70130802 0.23963250 0.00000000
57.52876438 -0.38659150 -0.15111949 0.70070548 0.24008229 0.00000000
57.57878939 -0.38589823 -0.15417250 0.69821936 0.23846165 0.00000000
57.62881441 -0.38662689 -0.15001344 0.69849793 0.23867225 0.00000000
57.67883942 -0.38674819 -0.14901061 0.69828514 0.23783351 0.00000000
57.72886443 -0.38532589 -0.14962108 0.69905591 0.23671387 0.00000000
57.77888944 -0.38425519 -0.14990691 0.69771029 0.23684623 0.00000000
57.82891446 -0.38438125 -0.14781406 0.69833372 0.23720431 0.00000000
57.87893947 -0.38548677 -0.14854050 0.69801533 0.23680151 0.00000000
57.92896448 -0.38530900 -0.14693015 0.69744291 0.23606116 0.00000000
57.97898949 -0.38608980 -0.14880177 0.69709353 0.23652433 0.00000000
58.02901451 -0.38694512 -0.14969006 0.69869805 0.23867817 0.00000000
58.07903952 -0.38584097 -0.15078319 0.69915573 0.23899567 0.00000000
58.12906453 -0.38667973 -0.15217750 0.69960778 0.23998274 0.00000000
58.17908954 -0.38729964 -0.15236867 0.69792265 0.24079231 0.00000000
58.22911456 -0.38542693 -0.15230693 0.69745581 0.24101812 0.00000000
58.27913957 -0.38673793 -0.15334941 0.70001621 0.24071542 0.00000000
58.32916458 -0.38708195 -0.15392101 0.70024789 0.23978141 0.00000000
58.37918959 -0.38652132 -0.15428402 0.70065578 0.23912981 0.00000000
58.42921461 -0.38518414 -0.15462057 0.69876086 0.23957819 0.00000000
58.47923962 -0.38538518 -0.15486579 0.69848143 0.23980484 0.00000000
58.52926463 -0.38388468 -0.15405484 0.69858356 0.24057508 0.00000000
58.57928964 -0.38232645 -0.15368060 0.69803592 0.23927377 0.00000000
58.62931466 -0.38311532 -0.15391997 0.69927076 0.23811734 0.00000000
58.67933967 -0.38336025 -0.15081740 0.69873157 0.23740863 0.00000000
58.72936468 -0.38224962 -0.15241570 0.69978324 0.23926895 0.00000000
58.77938969 -0.38221045 -0.15276740 0.70082958 0.23948221 0.00000000
58.82941471 -0.38201641 -0.15271404 0.70261342 0.23890277 0.00000000
58.87943972 -0.38122463 -0.15311798 0.70312584 0.23767974 0.00000000
58.92946473 -0.38264241 -0.15300884 0.70224754 0.23556860 0.00000000
58.97948974 -0.38299818 -0.15309472 0.70289510 0.23612150 0.00000000
59.02951476 -0.38370451 -0.15334274 0.70204483 0.23763420 0.00000000
59.07953977 -0.38376528 -0.15441667 0.70182663 0.23567545 0.00000000
59.12956478 -0.38395111 -0.15580215 0.70238578 0.23434949 0.00000000
59.17958979 -0.38514268 -0.15660027 0.70083242 0.23422512 0.00000000
59.22961481 -0.38460888 -0.15662365 0.70144387 0.23381530 0.00000000
59.27963982 -0.38462730 -0.15738680 0.69946529 0.23308613 0.00000000
59.32966483 -0.38465694 -0.15704224 0.69931829 0.23373543 0.00000000
59.37968984 -0.38558792 -0.15632729 0.70027059 0.23366295 0.00000000
59.42971486 -0.38287086 -0.15715903 0.69921457 0.23420090 0.00000000
59.47973987 -0.38307616 -0.15630354 0.69974105 0.23283683 0.00000000
59.52976488 -0.38094103 -0.15619024 0.69850724 0.23202390 0.00000000
59.57978989 -0.38067909 -0.15611799 0.70059114 0.23261864 0.00000000
59.62981491 -0.38295898 -0.15578000 0.70079635 0.23149291 0.00000000
59.67983992 -0.38184912 -0.15397100 0.69987172 0.23102854 0.00000000
59.72986493 -0.38158791 -0.15352394 0.69901682 0.23083764 0.00000000
59.77988994 -0.38142954 -0.15510000 0.69659903 0.22996781 0.00000000
59.82991496 -0.38168003 -0.15671998 0.69556401 0.22961240 0.00000000
59.87993997 -0.37858377 -0.15800407 0.69372851 0.23013044 0.00000000
59.92996498 -0.37979403 -0.15721800 0.69250831 0.23031418 0.00000000
59.97998999 -0.38082495 -0.15642467 0.69135127 0.22952815 0.00000000
60.03001501 -0.37947855 -0.15605075 0.69212902 0.22994536 0.00000000
60.08004002 -0.37840344 -0.15604989 0.69257832 0.23074107 0.00000000
60.13006503 -0.37896071 -0.15398306 0.69313737 0.23170423 0.00000000
60.18009005 -0.37992013 -0.15507910 0.69426660 0.23200741 0.00000000
60.23011506 -0.38155723 -0.15343536 0.69411414 0.23319908 0.00000000
60.28014007 -0.38337202 -0.15253722 0.69456328 0.23395606 0.00000000
60.33016508 -0.38262435 -0.15314132 0.69405603 0.23265618 0.00000000
60.38019010 -0.38236223 -0.15252840 0.69391581 0.23276684 0.00000000
60.43021511 -0.38302124 -0.15236715 0.69425714 0.23240877 0.00000000
60.48024012 -0.38186970 -0.15083879 0.69355753 0.23058060 0.00000000
60.53026513 -0.38203109 -0.15047237 0.69549717 0.23097677 0.00000000
60.58029015 -0.38320773 -0.14966544 0.69676241 0.22895961 0.00000000
60.63031516 -0.38409735 -0.14909876 0.69619472 0.22958718 0.00000000
60.68034017 -0.38154662 -0.14797784 0.69726732 0.22902908 0.00000000
60.73036518 -0.38104224 -0.14850075 0.69653136 0.22787028 0.00000000
60.78039020 -0.38046506 -0.14856335 0.69617633 0.22592092 0.00000000
60.83041521 -0.37906948 -0.14962055 0.69614771 0.22543232 0.00000000
60.88044022 -0.37982447 -0.14810630 0.69679827 0.22496226 0.00000000
60.93046523 -0.37872103 -0.14692663 0.69683604 0.22583380 0.00000000
60.98049025 -0.37893250 -0.14627824 0.69393705 0.22614347 0.00000000
61.03051526 -0.37722638 -0.14662774 0.69365482 0.22482849 0.00000000
61.08054027 -0.37702986 -0.14650301 0.69429657 0.22593586 0.00000000
61.13056528 -0.37600006 -0.14617161 0.69279630 0.22567136 0.00000000
61.18059030 -0.37475922 -0.14541165 0.69223988 0.22451314 0.00000000
61.23061531 -0.37495142 -0.14299471 0.69130349 0.22467717 0.00000000
61.28064032 -0.37541523 -0.14285025 0.69174418 0.22500491 0.00000000
61.33066533 -0.37576448 -0.14359523 0.69033116 0.22474927 0.00000000
61.38069035 -0.37592687 -0.14249810 0.68929981 0.22649191 0.00000000
61.43071536 -0.37605161 -0.14209943 0.68812871 0.22590823 0.00000000
61.48074037 -0.37572029 -0.14110874 0.68738181 0.22495178 0.00000000
61.53076538 -0.37751400 -0.13880242 0.68653616 0.22417733 0.00000000
61.58079040 -0.37785038 -0.13919426 0.68627552 0.22548431 0.00000000
61.63081541 -0.37626994 -0.14055902 0.68566492 0.22549583 0.00000000
61.68084042 -0.37797291 -0.14204802 0.68589905 0.22563633 0.00000000
61.73086543 -0.37975405 -0.14162775 0.68534787 0.22517664 0.00000000
61.78089045 -0.38012465 -0.13946193 0.68318677 0.22491727 0.00000000
61.83091546 -0.37925707 -0.14028939 0.68270527 0.22519769 0.00000000
61.88094047 -0.38084483 -0.14040019 0.68118429 0.22550837 0.00000000
61.93096548 -0.38174037 -0.13992572 0.67957049 0.22560793 0.00000000
61.98099050 -0.38192718 -0.13836334 0.67837076 0.22478653 0.00000000
62.03101551 -0.38047724 -0.13919087 0.67805165 0.22417578 0.00000000
62.08104052 -0.38003967 -0.13831433 0.67700219 0.22408229 0.00000000
62.13106553 -0.37952641 -0.13888794 0.67458118 0.22459744 0.00000000
62.18109055 -0.37769633 -0.13957521 0.67335674 0.22461226 0.00000000
62.23111556 -0.37693636 -0.13986866 0.67179204 0.22406705 0.00000000
62.28114057 -0.37829492 -0.13750897 0.67207143 0.22532412 0.00000000
62.33116558 -0.38034858 -0.13823605 0.67150223 0.22633981 0.00000000
62.38119060 -0.37980115 -0.13945865 0.67120156 0.22757121 0.00000000
62.43121561 -0.38047083 -0.13991780 0.67052343 0.22786227 0.00000000
62.48124062 -0.38059827 -0.14074207 0.67035089 0.22824796 0.00000000
62.53126563 -0.38107882 -0.14270131 0.66891600 0.22803897 0.00000000
62.58129065 -0.38084936 -0.14378882 0.66827715 0.22712661 0.00000000
62.63131566 -0.38113660 -0.14366691 0.66817845 0.22821414 0.00000000
62.68134067 -0.38110534 -0.14314981 0.66817575 0.22861101 0.00000000
62.73136568 -0.37908909 -0.14273970 0.66755636 0.22925629 0.00000000
62.78139070 -0.37816373 -0.14433255 0.66722261 0.22761238 0.00000000
62.83141571 -0.37940893 -0.14465266 0.66478677 0.22685511 0.00000000
62.88144072 -0.37948880 -0.14313258 0.66481491 0.22743645 0.00000000
62.93146573 -0.37943277 -0.14287992 0.66346593 0.22805428 0.00000000
62.98149075 -0.37991244 -0.14280277 0.66245162 0.22850998 0.00000000
63.03151576 -0.37807837 -0.14201372 0.66217021 0.22771450 0.00000000
63.08154077 -0.37536342 -0.14022794 0.66080471 0.22858680 0.00000000
63.13156578 -0.37522289 -0.13982071 0.66055607 0.22992834 0.00000000
63.18159080 -0.37390128 -0.13844799 0.66037032 0.22991768 0.00000000
63.23161581 -0.37327414 -0.13804266 0.66166601 0.22971967 0.00000000
63.28164082 -0.37495790 -0.13795251 0.66187917 0.22716848 0.00000000
63.33166583 -0.37408859 -0.13474388 0.66247700 0.22749408 0.00000000
63.38169085 -0.37234132 -0.13389682 0.66151645 0.22866681 0.00000000
63.43171586 -0.37274657 -0.13348962 0.66037585 0.22718479 0.00000000
63.48174087 -0.37017523 -0.13400712 0.65948559 0.22766019 0.00000000
63.53176588 -0.36865452 -0.13264774 0.65819861 0.22720102 0.00000000
63.58179090 -0.36738754 -0.13298920 0.65917719 0.22707005 0.00000000
63.63181591 -0.36392510 -0.13303681 0.65845309 0.22817558 0.00000000
63.68184092 -0.36341912 -0.13243536 0.65720585 0.22625850 0.00000000
63.73186593 -0.36339522 -0.13228444 0.65576342 0.22732249 0.00000000
63.78189095 -0.36327665 -0.13198946 0.65600263 0.22799817 0.00000000
63.83191596 -0.36453741 -0.13134281 0.65357055 0.22699401 0.00000000
63.88194097 -0.36489896 -0.13346654 0.65197172 0.22723258 0.00000000
63.93196598 -0.36381128 -0.13231032 0.65179771 0.22761579 0.00000000
63.98199100 -0.36402749 -0.13050463 0.65117589 0.22939816 0.00000000
64.03201601 -0.36369457 -0.13005909 0.65083184 0.22861747 0.00000000
64.08204102 -0.36156366 -0.13008482 0.65035095 0.22780298 0.00000000
64.13206603 -0.36187563 -0.13112494 0.65070137 0.22762280 0.00000000
64.18209105 -0.36121308 -0.13176290 0.65122943 0.22925886 0.00000000
64.23211606 -0.36056436 -0.13145284 0.65081892 0.22959067 0.00000000
64.28214107 -0.36030401 -0.13178749 0.65132205 0.22925906 0.00000000
64.33216608 -0.35905131 -0.13303745 0.64931168 0.22844771 0.00000000
64.38219110 -0.35850692 -0.13235810 0.64942554 0.22798935 0.00000000
64.43221611 -0.35761937 -0.13181523 0.64852342 0.22698428 0.00000000
64.48224112 -0.35828889 -0.13244937 0.65003338 0.22800763 0.00000000
64.53226613 -0.35844147 -0.13160333 0.65142584 0.22774269 0.00000000
64.58229115 -0.35826386 -0.13204160 0.64886242 0.22867173 0.00000000
64.63231616 -0.35872717 -0.12999713 0.64870847 0.22775460 0.00000000
64.68234117 -0.35890379 -0.12849576 0.64883157 0.22727417 0.00000000
64.73236618 -0.35945172 -0.12889753 0.64856361 0.22725367 0.00000000
64.78239120 -0.35810308 -0.12905283 0.64854343 0.22712971 0.00000000
64.83241621 -0.35841256 -0.12838228 0.64867696 0.22721258 0.00000000
64.88244122 -0.35634382 -0.12763232 0.64707172 0.22783799 0.00000000
64.93246623 -0.35592165 -0.12708708 0.64702038 0.22764682 0.00000000
64.98249125 -0.35604947 -0.12720473 0.64706748 0.22769315 0.00000000
65.03251626 -0.35633024 -0.12650123 0.64596647 0.22820294 0.00000000
65.08254127 -0.35400720 -0.12694075 0.64481861 0.22905052 0.00000000
65.13256628 -0.35467076 -0.12713590 0.64452126 0.22793590 0.00000000
65.18259130 -0.35520852 -0.12746111 0.64578066 0.22862505 0.00000000
65.23261631 -0.35470609 -0.12811249 0.64421556 0.22795781 0.00000000
65.28264132 -0.35416760 -0.12874110 0.64386325 0.22750781 0.00000000
65.33266633 -0.35264101 -0.12926650 0.64463999 0.22836827 0.00000000
65.38269135 -0.35321838 -0.12763278 0.64376758 0.22915814 0.00000000
65.43271636 -0.35478591 -0.12838916 0.64301406 0.22846966 0.00000000
65.48274137 -0.35415264 -0.12830275 0.64407350 0.22809318 0.00000000
65.53276638 -0.35427308 -0.12855561 0.64376042 0.22742302 0.00000000
65.58279140 -0.35419787 -0.12725402 0.64292450 0.22680709 0.00000000
65.63281641 -0.35409801 -0.12634780 0.64281941 0.22701664 0.00000000
65.68284142 -0.35423222 -0.12496707 0.64337150 0.22791625 0.00000000
65.73286643 -0.35476292 -0.12426011 0.64267644 0.22830530 0.00000000
65.78289145 -0.35387635 -0.12505458 0.64220416 0.22959955 0.00000000
65.83291646 -0.35368380 -0.12579058 0.64191671 0.23060419 0.00000000
65.88294147 -0.35313888 -0.12436978 0.64186602 0.22874364 0.00000000
65.93296648 -0.35262356 -0.12334899 0.64244208 0.22855290 0.00000000
65.98299150 -0.35285866 -0.12469673 0.64230008 0.22881083 0.00000000
66.03301651 -0.35297437 -0.12427933 0.64310934 0.22876772 0.00000000
66.08304152 -0.35243989 -0.12473944 0.64128465 0.22911612 0.00000000
66.13306653 -0.35054575 -0.12372945 0.63958900 0.22928563 0.00000000
66.18309155 -0.34948132 -0.12360829 0.63890145 0.22983080 0.00000000
66.23311656 -0.34973329 -0.12289047 0.64016675 0.22860552 0.00000000
66.28314157 -0.34961859 -0.12336611 0.63986220 0.22843378 0.00000000
66.33316658 -0.34726400 -0.12359807 0.63901402 0.22802019 0.00000000
66.38319160 -0.34719647 -0.12282911 0.63807049 0.22720839 0.00000000
66.43321661 -0.34755213 -0.12264925 0.63916338 0.22792764 0.00000000
66.48324162 -0.34798958 -0.12368047 0.64009661 0.22727447 0.00000000
66.53326663 -0.34785304 -0.12303125 0.64033757 0.22749647 0.00000000
66.58329165 -0.34854022 -0.12287838 0.63990551 0.22808661 0.00000000
66.63331666 -0.34797438 -0.12164580 0.63983158 0.22676009 0.00000000
66.68334167 -0.34747582 -0.12269443 0.64007018 0.22599741 0.00000000
66.73336668 -0.34896669 -0.12307714 0.63947068 0.22549322 0.00000000
66.78339170 -0.34936949 -0.12348903 0.63896400 0.22517861 0.00000000
66.83341671 -0.34850017 -0.12395244 0.63939959 0.22518668 0.00000000
66.88344172 -0.34719162 -0.12403134 0.63966705 0.22439662 0.00000000
66.93346673 -0.34683632 -0.12440365 0.64016563 0.22404227 0.00000000
66.98349175 -0.34638549 -0.12461047 0.64073243 0.22358283 0.00000000
67.03351676 -0.34478562 -0.12483684 0.63977551 0.22200883 0.00000000
67.08354177 -0.34442194 -0.12460200 0.64134125 0.22159902 0.00000000
67.13356678 -0.34476598 -0.12425319 0.63993653 0.22099265 0.00000000
67.18359180 -0.34581158 -0.12521278 0.64044816 0.21927221 0.00000000
67.23361681 -0.34551852 -0.12515539 0.64055346 0.21891665 0.00000000
67.28364182 -0.34489689 -0.12436867 0.64092604 0.21869704 0.00000000
67.33366683 -0.34409556 -0.12395902 0.64012750 0.21899711 0.00000000
67.38369185 -0.34332285 -0.12410749 0.63806995 0.21978029 0.00000000
67.43371686 -0.34400752 -0.12324854 0.63683234 0.21764426 0.00000000
67.48374187 -0.34347149 -0.12373087 0.63649120 0.21753582 0.00000000
67.53376688 -0.34238995 -0.12520719 0.63635328 0.21788386 0.00000000
67.58379190 -0.34170018 -0.12529374 0.63742723 0.21640647 0.00000000
67.63381691 -0.34042670 -0.12492461 0.63734930 0.21637900 0.00000000
67.68384192 -0.33997073 -0.12526837 0.63531625 0.21646489 0.00000000
67.73386693 -0.33918579 -0.12536116 0.63479863 0.21562297 0.00000000
67.78389195 -0.33964299 -0.12507188 0.63460625 0.21544495 0.00000000
67.83391696 -0.33801922 -0.12554375 0.63562991 0.21608912 0.00000000
67.88394197 -0.33932361 -0.12628965 0.63388427 0.21589586 0.00000000
67.93396698 -0.33955666 -0.12551995 0.63363858 0.21546811 0.00000000
67.98399200 -0.33988663 -0.12641723 0.63253908 0.21775839 0.00000000
68.03401701 -0.34040919 -0.12548367 0.63173609 0.21748741 0.00000000
68.08404202 -0.34013102 -0.12474757 0.63211294 0.21720812 0.00000000
68.13406703 -0.33958415 -0.12415813 0.63289225 0.21733248 0.00000000
68.18409205 -0.33916667 -0.12373632 0.63260639 0.21840050 0.00000000
68.23411706 -0.33881987 -0.12424587 0.63224249 0.21786992 0.00000000
68.28414207 -0.33945839 -0.12401981 0.63127882 0.21682729 0.00000000
68.33416708 -0.33946415 -0.12394647 0.63101307 0.21692326 0.00000000
68.38419210 -0.33821732 -0.12517044 0.63041442 0.21657056 0.00000000
68.43421711 -0.33829720 -0.12414975 0.63003073 0.21654201 0.00000000
68.48424212 -0.33707226 -0.12536848 0.63063142 0.21762261 0.00000000
68.53426713 -0.33522049 -0.12678967 0.63018226 0.21844399 0.00000000
68.58429215 -0.33543573 -0.12579070 0.62993901 0.21779004 0.00000000
68.63431716 -0.33484759 -0.12438241 0.62989520 0.21814216 0.00000000
68.68434217 -0.33544991 -0.12552771 0.63021457 0.21745241 0.00000000
68.73436718 -0.33548517 -0.12600532 0.63077362 0.21775249 0.00000000
68.78439220 -0.33504457 -0.12579154 0.63096955 0.21799979 0.00000000
68.83441721 -0.33521441 -0.12539467 0.62893936 0.21804366 0.00000000
68.88444222 -0.33488595 -0.12569632 0.62701855 0.21927526 0.00000000
68.93446723 -0.33371326 -0.12505717 0.62739336 0.21783446 0.00000000
68.98449225 -0.33318282 -0.12416034 0.62634070 0.21799799 0.00000000
69.03451726 -0.33175106 -0.12365523 0.62563009 0.21836718 0.00000000
69.08454227 -0.33076627 -0.12373902 0.62702436 0.21925090 0.00000000
69.13456728 -0.33139379 -0.12499442 0.62645867 0.21852550 0.00000000
69.18459230 -0.33080569 -0.12458092 0.62617206 0.21650963 0.00000000
69.23461731 -0.33175292 -0.12492736 0.62502643 0.21600493 0.00000000
69.28464232 -0.33118015 -0.12489940 0.62437881 0.21650083 0.00000000
69.33466733 -0.33072712 -0.12354629 0.62336173 0.21615912 0.00000000
69.38469235 -0.33167268 -0.12368565 0.62400490 0.21603196 0.00000000
69.43471736 -0.33172895 -0.12372888 0.62348191 0.21569366 0.00000000
69.48474237 -0.32992536 -0.12345009 0.62293493 0.21460888 0.00000000
69.53476738 -0.32930741 -0.12425538 0.62192603 0.21546064 0.00000000
69.58479240 -0.32919817 -0.12410021 0.62238911 0.21555683 0.00000000
69.63481741 -0.32933477 -0.12409126 0.62181930 0.21361619 0.00000000
69.68484242 -0.32852571 -0.12418694 0.62167149 0.21308816 0.00000000
69.73486743 -0.33059372 -0.12467904 0.62214012 0.21239439 0.00000000
69.78489245 -0.32944368 -0.12444732 0.62061353 0.21139189 0.00000000
69.83491746 -0.32972080 -0.12347926 0.62118494 0.21116390 0.00000000
69.88494247 -0.32901098 -0.12265042 0.61971213 0.21113266 0.00000000
69.93496748 -0.32863975 -0.12102934 0.61885247 0.21070490 0.00000000
69.98499250 -0.32820524 -0.12208315 0.61832055 0.21106674 0.00000000
70.03501751 -0.32815129 -0.12213011 0.61690483 0.21028334 0.00000000
70.08504252 -0.32922004 -0.12271644 0.61715784 0.20988363 0.00000000
70.13506753 -0.32952945 -0.12297998 0.61678709 0.21000665 0.00000000
70.18509255 -0.33061656 -0.12433168 0.61587024 0.20989020 0.00000000
70.23511756 -0.33099615 -0.12426363 0.61509513 0.20915666 0.00000000
70.28514257 -0.33087044 -0.12305878 0.61499536 0.20879611 0.00000000
70.33516758 -0.33032897 -0.12396396 0.61532374 0.20872092 0.00000000
70.38519260 -0.33014070 -0.12377004 0.61565461 0.20831823 0.00000000
70.43521761 -0.32972170 -0.12433190 0.61367765 0.20887209 0.00000000
70.48524262 -0.32956649 -0.12347156 0.61241345 0.20963793 0.00000000
70.53526763 -0.32833354 -0.12268706 0.61204743 0.21058853 0.00000000
70.58529265 -0.32905203 -0.12309778 0.61085922 0.21033942 0.00000000
70.63531766 -0.32911570 -0.12196841 0.61037369 0.21040835 0.00000000
70.68534267 -0.32873034 -0.12117283 0.61066219 0.21021554 0.00000000
70.73536768 -0.32796518 -0.12204773 0.60954370 0.20927718 0.00000000
70.78539270 -0.32805793 -0.12219404 0.60875142 0.20913562 0.00000000
70.83541771 -0.32816348 -0.12444481 0.60778311 0.20758723 0.00000000
70.88544272 -0.32810032 -0.12415233 0.60805292 0.20740007 0.00000000
70.93546773 -0.32755430 -0.12472581 0.60708639 0.20662320 0.00000000
70.98549275 -0.32802605 -0.12437145 0.60636836 0.20752178 0.00000000
71.03551776 -0.32737211 -0.12292567 0.60724848 0.20721636 0.00000000
71.08554277 -0.32592444 -0.12287334 0.60767749 0.20752451 0.00000000
71.13556778 -0.32626247 -0.12377499 0.60719136 0.20699674 0.00000000
71.18559280 -0.32607054 -0.12339330 0.60622869 0.20773486 0.00000000
71.23561781 -0.32596917 -0.12387267 0.60563027 0.20681054 0.00000000
71.28564282 -0.32600191 -0.12363161 0.60605720 0.20666515 0.00000000
71.33566783 -0.32668355 -0.12255258 0.60709951 0.20635413 0.00000000
71.38569285 -0.32701886 -0.12283727 0.60651970 0.20611853 0.00000000
71.43571786 -0.32716516 -0.12450337 0.60654814 0.20568137 0.00000000
71.48574287 -0.32783671 -0.12253108 0.60576217 0.20689745 0.00000000
71.53576788 -0.32820515 -0.12141880 0.60529572 0.20731103 0.00000000
71.58579290 -0.32695569 -0.12195345 0.60435384 0.20758077 0.00000000
71.63581791 -0.32677915 -0.12130923 0.60431358 0.20709547 0.00000000
71.68584292 -0.32761212 -0.12056032 0.60368222 0.20744905 0.00000000
71.73586793 -0.32881610 -0.12030299 0.60340731 0.20668957 0.00000000
71.78589295 -0.32908596 -0.11928474 0.60232751 0.20765789 0.00000000
71.83591796 -0.32944167 -0.11885480 0.60240010 0.20766007 0.00000000
71.88594297 -0.32907187 -0.11836317 0.60103317 0.20769824 0.00000000
71.93596798 -0.32839288 -0.11806667 0.60193979 0.20870446 0.00000000
71.98599300 -0.32817633 -0.11949227 0.60170976 0.20950811 0.00000000
72.03601801 -0.32824854 -0.11931546 0.60141287 0.20990318 0.00000000
72.08604302 -0.32919571 -0.11958560 0.60108732 0.20945189 0.00000000
72.13606803 -0.32951230 -0.12032293 0.60118542 0.20929644 0.00000000
72.18609305 -0.32909667 -0.12035084 0.60139304 0.20850407 0.00000000
72.23611806 -0.32823691 -0.12025124 0.60066216 0.20665610 0.00000000
72.28614307 -0.32712288 -0.12046049 0.60091181 0.20668248 0.00000000
72.33616808 -0.32762572 -0.12085204 0.60010511 0.20736461 0.00000000
72.38619310 -0.32935521 -0.12086009 0.60032476 0.20665690 0.00000000
72.43621811 -0.32933585 -0.12134003 0.60065328 0.20734494 0.00000000
72.48624312 -0.32937703 -0.12096592 0.59984497 0.20701748 0.00000000
72.53626813 -0.33030802 -0.12136855 0.60154205 0.20777772 0.00000000
72.58629315 -0.32923717 -0.12135057 0.60092558 0.20777838 0.00000000
72.63631816 -0.32937257 -0.12101914 0.60032356 0.20789051 0.00000000
72.68634317 -0.32893629 -0.12144587 0.59931578 0.20796015 0.00000000
72.73636818 -0.32989600 -0.12343337 0.59946203 0.20808312 0.00000000
72.78639320 -0.33009261 -0.12258895 0.59943712 0.20708298 0.00000000
72.83641821 -0.32942294 -0.12367039 0.59842282 0.20722160 0.00000000
72.88644322 -0.32998991 -0.12600731 0.59812884 0.20758557 0.00000000
72.93646823 -0.32944022 -0.12591552 0.59792400 0.20819045 0.00000000
72.98649325 -0.32876813 -0.12528344 0.59828386 0.20844219 0.00000000
73.03651826 -0.32768264 -0.12522829 0.59759686 0.20814256 0.00000000
73.08654327 -0.32733826 -0.12596148 0.59694346 0.20708069 0.00000000
73.13656828 -0.32619561 -0.12594652 0.59627756 0.20831759 0.00000000
73.18659330 -0.32528627 -0.12623091 0.59512106 0.20731235 0.00000000
73.23661831 -0.32542655 -0.12551708 0.59483470 0.20654802 0.00000000
73.28664332 -0.32549419 -0.12608273 0.59475514 0.20593490 0.00000000
73.33666833 -0.32555839 -0.12483663 0.59364822 0.20656838 0.00000000
73.38669335 -0.32543088 -0.12449768 0.59303700 0.20555307 0.00000000
73.43671836 -0.32521873 -0.12483143 0.59152177 0.20581944 0.00000000
73.48674337 -0.32481472 -0.12497537 0.59222770 0.20441995 0.00000000
73.53676838 -0.32544297 -0.12533616 0.59328662 0.20316147 0.00000000
73.58679340 -0.32507653 -0.12588725 0.59264313 0.20268310 0.00000000
73.63681841 -0.32589260 -0.12576802 0.59367704 0.20131041 0.00000000
73.68684342 -0.32581530 -0.12552128 0.59313277 0.20199098 0.00000000
73.73686843 -0.32548605 -0.12677978 0.59297824 0.20079877 0.00000000
73.78689345 -0.32595117 -0.12729888 0.59329004 0.20048471 0.00000000
73.83691846 -0.32583220 -0.12740545 0.59406244 0.20075743 0.00000000
73.88694347 -0.32509251 -0.12685087 0.59467757 0.20152765 0.00000000
73.93696848 -0.32354577 -0.12720958 0.59413772 0.20159091 0.00000000
73.98699350 -0.32311279 -0.12611621 0.59396574 0.20159846 0.00000000
74.03701851 -0.32249877 -0.12623553 0.59336078 0.20137252 0.00000000
74.08704352 -0.32284024 -0.12590901 0.59435191 0.20182639 0.00000000
74.13706853 -0.32177325 -0.12632514 0.59314095 0.20187123 0.00000000
74.18709355 -0.32251389 -0.12658680 0.59221177 0.20162510 0.00000000
74.23711856 -0.32145117 -0.12706597 0.59108988 0.20069100 0.00000000
74.28714357 -0.32102521 -0.12592549 0.59022667 0.20055853 0.00000000
74.33716858 -0.32144252 -0.12515538 0.58963361 0.20071358 0.00000000
74.38719360 -0.32174399 -0.12469755 0.58914391 0.20188779 0.00000000
74.43721861 -0.32079502 -0.12614006 0.59014791 0.20141867 0.00000000
74.48724362 -0.32186150 -0.12599697 0.58937189 0.20119138 0.00000000
74.53726863 -0.32259800 -0.12619732 0.58840051 0.20094766 0.00000000
74.58729365 -0.32375709 -0.12692440 0.58816810 0.20054691 0.00000000
74.63731866 -0.32381510 -0.12732678 0.58833462 0.19986814 0.00000000
74.68734367 -0.32341122 -0.12735114 0.58771286 0.19951182 0.00000000
74.73736868 -0.32358361 -0.12753071 0.58720311 0.19852005 0.00000000
74.78739370 -0.32393218 -0.12779196 0.58697568 0.19845862 0.00000000
74.83741871 -0.32500981 -0.12768669 0.58685743 0.19870645 0.00000000
74.88744372 -0.32512588 -0.12682927 0.58550525 0.19822019 0.00000000
74.93746873 -0.32428337 -0.12683221 0.58595946 0.19895547 0.00000000
74.98749375 -0.32408912 -0.12832811 0.58484622 0.19853322 0.00000000
75.03751876 -0.32456952 -0.12833724 0.58516513 0.19818257 0.00000000
75.08754377 -0.32491896 -0.12904080 0.58432028 0.19858365 0.00000000
75.13756878 -0.32544760 -0.12879480 0.58540106 0.19850460 0.00000000
75.18759380 -0.32539142 -0.12836305 0.58605606 0.19836571 0.00000000
75.23761881 -0.32509742 -0.12822914 0.58419768 0.19843629 0.00000000
75.28764382 -0.32457555 -0.12878618 0.58339843 0.19799177 0.00000000
75.33766883 -0.32431561 -0.12884902 0.58287817 0.19855272 0.00000000
75.38769385 -0.32344894 -0.12939976 0.58241003 0.19893307 0.00000000
75.43771886 -0.32322154 -0.12962008 0.58210607 0.20018065 0.00000000
75.48774387 -0.32289652 -0.13058386 0.58105461 0.19957429 0.00000000
75.53776888 -0.32281213 -0.12955154 0.58171230 0.19972986 0.00000000
75.58779390 -0.32162362 -0.13042148 0.58108429 0.19984888 0.00000000
75.63781891 -0.32143361 -0.13025408 0.57995213 0.19997063 0.00000000
75.68784392 -0.32000910 -0.12960472 0.57889783 0.19877317 0.00000000
75.73786893 -0.31985486 -0.12900253 0.57922915 0.19794809 0.00000000
75.78789395 -0.31970504 -0.12852726 0.57920143 0.19739044 0.00000000
75.83791896 -0.32009452 -0.12730085 0.57845769 0.19563452 0.00000000
75.88794397 -0.31947608 -0.12793855 0.57862020 0.19539736 0.00000000
75.93796898 -0.31891261 -0.12873949 0.57853356 0.19572769 0.00000000
75.98799400 -0.31793349 -0.12913026 0.57822758 0.19605604 0.00000000
76.03801901 -0.31721444 -0.12901325 0.57752452 0.19590311 0.00000000
76.08804402 -0.31629967 -0.12737184 0.57653298 0.19635105 0.00000000
76.13806903 -0.31656591 -0.12708595 0.57653839 0.19680162 0.00000000
76.18809405 -0.31610429 -0.12802274 0.57623056 0.19514889 0.00000000
76.23811906 -0.31567427 -0.12774375 0.57626029 0.19498190 0.00000000
76.28814407 -0.31429927 -0.12885029 0.57466683 0.19479943 0.00000000
76.33816908 -0.31323264 -0.12883554 0.57311057 0.19437775 0.00000000
76.38819410 -0.31391573 -0.12887605 0.57325925 0.19325684 0.00000000
76.43821911 -0.31257301 -0.12961503 0.57138652 0.19348565 0.00000000
76.48824412 -0.31365996 -0.13023238 0.57100046 0.19262055 0.00000000
76.53826913 -0.31303968 -0.13064712 0.57092203 0.19198443 0.00000000
76.58829415 -0.31245290 -0.13115492 0.57005617 0.19193628 0.00000000
76.63831916 -0.31202377 -0.13120601 0.56864475 0.19122453 0.00000000
76.68834417 -0.31184132 -0.13190832 0.56918361 0.19161393 0.00000000
76.73836918 -0.31118376 -0.13235984 0.56898190 0.19145311 0.00000000
76.78839420 -0.31043339 -0.13244640 0.56873812 0.19176023 0.00000000
76.83841921 -0.31073788 -0.13251838 0.56837777 0.19259517 0.00000000
76.88844422 -0.31145995 -0.13327667 0.56824446 0.19194284 0.00000000
76.93846923 -0.31083709 -0.13222117 0.56842411 0.19065376 0.00000000
76.98849425 -0.31121199 -0.13161778 0.56853381 0.18953750 0.00000000
77.03851926 -0.31098327 -0.13227868 0.56753018 0.19061869 0.00000000
77.08854427 -0.31093421 -0.13286618 0.56697890 0.18978530 0.00000000
77.13856928 -0.31192780 -0.13210620 0.56568762 0.19074952 0.00000000
77.18859430 -0.31113115 -0.13336231 0.56477680 0.19078395 0.00000000
77.23861931 -0.31123537 -0.13252365 0.56479633 0.19005222 0.00000000
77.28864432 -0.31186651 -0.13193821 0.56361903 0.19116097 0.00000000
77.33866933 -0.31100558 -0.13146475 0.56342191 0.19075240 0.00000000
77.38869435 -0.31095074 -0.13043905 0.56173188 0.19153363 0.00000000
77.43871936 -0.31142230 -0.12996186 0.56239760 0.19069626 0.00000000
77.48874437 -0.31138218 -0.13055026 0.56324197 0.19062136 0.00000000
77.53876938 -0.31078514 -0.13007559 0.56373300 0.19106315 0.00000000
77.58879440 -0.31095214 -0.13023694 0.56223806 0.19091761 0.00000000
77.63881941 -0.31166009 -0.13028651 0.56210917 0.18986022 0.00000000
77.68884442 -0.31226787 -0.12986063 0.56197500 0.18879887 0.00000000
77.73886943 -0.31312881 -0.12995574 0.56198751 0.18888551 0.00000000
77.78889445 -0.31241816 -0.13003034 0.56215489 0.18825329 0.00000000
77.83891946 -0.31330126 -0.12948995 0.56343223 0.18880476 0.00000000
77.88894447 -0.31336955 -0.13030316 0.56281288 0.18792111 0.00000000
77.93896948 -0.31229424 -0.13051274 0.56190721 0.18800532 0.00000000
77.98899450 -0.31128975 -0.13061551 0.56081521 0.18687494 0.00000000
78.03901951 -0.31166869 -0.13028457 0.56052931 0.18736045 0.00000000
78.08904452 -0.31168399 -0.12918205 0.56043863 0.18691050 0.00000000
78.13906953 -0.31219608 -0.12902188 0.56046082 0.18527014 0.00000000
78.18909455 -0.31174218 -0.12820627 0.56007726 0.18532527 0.00000000
78.23911956 -0.31195760 -0.12830167 0.55943742 0.18619601 0.00000000
78.28914457 -0.31173511 -0.12820629 0.55861103 0.18692146 0.00000000
78.33916958 -0.31060716 -0.12839934 0.55904036 0.18782399 0.00000000
78.38919460 -0.31105948 -0.12744985 0.55961417 0.18671172 0.00000000
78.43921961 -0.31099294 -0.12727773 0.56011762 0.18713978 0.00000000
78.48924462 -0.31036332 -0.12789910 0.55967788 0.18635203 0.00000000
78.53926963 -0.30957553 -0.12721184 0.55989009 0.18510127 0.00000000
78.58929465 -0.31024646 -0.12695027 0.55988576 0.18497355 0.00000000
78.63931966 -0.30999191 -0.12657908 0.55915440 0.18377852 0.00000000
78.68934467 -0.31009053 -0.12641069 0.55911040 0.18239040 0.00000000
78.73936968 -0.31068959 -0.12698743 0.55924913 0.18226963 0.00000000
78.78939470 -0.30992767 -0.12811790 0.55936588 0.18193387 0.00000000
78.83941971 -0.31003386 -0.12878640 0.55810841 0.18251329 0.00000000
78.88944472 -0.30941635 -0.12689727 0.55855118 0.18230424 0.00000000
78.93946973 -0.30956560 -0.12748357 0.55793881 0.18139798 0.00000000
78.98949475 -0.30868637 -0.12764801 0.55752862 0.18173537 0.00000000
79.03951976 -0.30901204 -0.12718574 0.55741158 0.18265645 0.00000000
79.08954477 -0.30976051 -0.12699818 0.55706210 0.18333706 0.00000000
79.13956978 -0.30888211 -0.12726017 0.55633123 0.18434191 0.00000000
79.18959480 -0.30956114 -0.12760992 0.55646193 0.18483105 0.00000000
79.23961981 -0.31022670 -0.12734964 0.55621296 0.18379623 0.00000000
79.28964482 -0.31023936 -0.12825669 0.55540523 0.18304367 0.00000000
79.33966983 -0.30923662 -0.12784770 0.55653770 0.18263198 0.00000000
79.38969485 -0.30872935 -0.12749542 0.55639426 0.18360449 0.00000000
79.43971986 -0.30842843 -0.12614401 0.55517309 0.18363189 0.00000000
79.48974487 -0.31020866 -0.12585205 0.55451842 0.18378111 0.00000000
79.53976988 -0.31118918 -0.12605120 0.55438970 0.18335260 0.00000000
79.58979490 -0.31020854 -0.12581648 0.55325132 0.18278138 0.00000000
79.63981991 -0.30976740 -0.12669113 0.55352811 0.18321292 0.00000000
79.68984492 -0.30969190 -0.12569749 0.55353697 0.18289773 0.00000000
79.73986993 -0.30972472 -0.12490364 0.55416249 0.18422279 0.00000000
79.78989495 -0.30923792 -0.12445793 0.55363754 0.18456694 0.00000000
79.83991996 -0.31095681 -0.12382701 0.55335259 0.18295673 0.00000000
79.88994497 -0.31173280 -0.12350783 0.55382657 0.18295789 0.00000000
79.93996998 -0.31133587 -0.12320553 0.55353811 0.18246285 0.00000000
79.98999500 -0.31210376 -0.12305216 0.55344184 0.18267313 0.00000000
80.04002001 -0.31163490 -0.12324767 0.55158103 0.18119340 0.00000000
80.09004502 -0.31078384 -0.12330860 0.55197538 0.18144231 0.00000000
80.14007004 -0.31083922 -0.12212188 0.55159040 0.18134496 0.00000000
80.19009505 -0.31150454 -0.12099198 0.55028538 0.18039089 0.00000000
80.24012006 -0.31101054 -0.12014209 0.55070359 0.18123538 0.00000000
80.29014507 -0.31008043 -0.12049867 0.55131740 0.18137848 0.00000000
80.34017009 -0.31027577 -0.12000797 0.55046728 0.18012530 0.00000000
80.39019510 -0.31006801 -0.11966816 0.54980232 0.17997634 0.00000000
80.44022011 -0.30992027 -0.11900299 0.54972665 0.18025295 0.00000000
80.49024512 -0.30988719 -0.11929991 0.54917373 0.18055835 0.00000000
80.54027014 -0.30880882 -0.11900962 0.54836248 0.18103342 0.00000000
80.59029515 -0.30925876 -0.11894439 0.54898728 0.17994538 0.00000000
80.64032016 -0.30917014 -0.11834053 0.54748205 0.17946464 0.00000000
80.69034517 -0.30963236 -0.11734448 0.54773014 0.17951328 0.00000000
80.74037019 -0.30840856 -0.11710457 0.54688924 0.17967358 0.00000000
80.79039520 -0.30965261 -0.11656286 0.54547829 0.18005233 0.00000000
80.84042021 -0.31021097 -0.11507983 0.54514714 0.17954565 0.00000000
80.89044522 -0.31060234 -0.11372916 0.54416435 0.17964939 0.00000000
80.94047024 -0.31008444 -0.11424223 0.54434662 0.17937234 0.00000000
80.99049525 -0.31047921 -0.11411619 0.54346317 0.17989277 0.00000000
81.04052026 -0.31084108 -0.11309095 0.54406347 0.18074981 0.00000000
81.09054527 -0.31062480 -0.11260031 0.54378792 0.17994124 0.00000000
81.14057029 -0.31054324 -0.11276646 0.54374455 0.17994254 0.00000000
81.19059530 -0.31005997 -0.11345324 0.54323521 0.17924877 0.00000000
81.24062031 -0.30971634 -0.11445957 0.54263299 0.17926077 0.00000000
81.29064532 -0.30926477 -0.11403632 0.54199779 0.17898334 0.00000000
81.34067034 -0.30905622 -0.11433264 0.54248830 0.17887836 0.00000000
81.39069535 -0.30840223 -0.11398477 0.54281919 0.17953673 0.00000000
81.44072036 -0.30827139 -0.11264873 0.54385687 0.17965398 0.00000000
81.49074537 -0.30852391 -0.11388286 0.54380381 0.18016266 0.00000000
81.54077039 -0.30863799 -0.11369018 0.54254656 0.18060751 0.00000000
81.59079540 -0.30771264 -0.11378431 0.54289395 0.18032738 0.00000000
81.64082041 -0.30766219 -0.11399531 0.54222252 0.18026266 0.00000000
81.69084542 -0.30697082 -0.11370538 0.54235424 0.18076332 0.00000000
81.74087044 -0.30613697 -0.11416108 0.54251295 0.18042435 0.00000000
81.79089545 -0.30579031 -0.11346736 0.54219625 0.17993945 0.00000000
81.84092046 -0.30597807 -0.11342137 0.54249008 0.18046922 0.00000000
81.89094547 -0.30499304 -0.11339444 0.54208507 0.18100486 0.00000000
81.94097049 -0.30615942 -0.11452053 0.54126122 0.18077759 0.00000000
81.99099550 -0.30662124 -0.11503978 0.54089133 0.18021060 0.00000000
82.04102051 -0.30559405 -0.11507297 0.53949661 0.18094406 0.00000000
82.09104552 -0.30469479 -0.11432159 0.53821459 0.18118880 0.00000000
82.14107054 -0.30483640 -0.11497114 0.53655989 0.18088916 0.00000000
82.19109555 -0.30440764 -0.11488168 0.53514393 0.18132581 0.00000000
82.24112056 -0.30456326 -0.11487773 0.53587813 0.18079806 0.00000000
82.29114557 -0.30449030 -0.11575186 0.53518101 0.18030758 0.00000000
82.34117059 -0.30421673 -0.11572396 0.53488978 0.17918682 0.00000000
82.39119560 -0.30331690 -0.11565719 0.53565836 0.17935083 0.00000000
82.44122061 -0.30285623 -0.11579298 0.53556730 0.18015401 0.00000000
82.49124562 -0.30222646 -0.11646588 0.53518277 0.18072307 0.00000000
82.54127064 -0.30202319 -0.11755880 0.53591333 0.18095541 0.00000000
82.59129565 -0.30201164 -0.11810997 0.53584190 0.18122306 0.00000000
82.64132066 -0.30156908 -0.11867565 0.53504638 0.18162765 0.00000000
82.69134567 -0.30191772 -0.11800861 0.53507804 0.18230678 0.00000000
82.74137069 -0.30264448 -0.11756107 0.53489272 0.18206875 0.00000000
82.79139570 -0.30215390 -0.11719898 0.53459010 0.18115941 0.00000000
82.84142071 -0.30281433 -0.11614801 0.53478129 0.18194240 0.00000000
82.89144572 -0.30352626 -0.11656226 0.53433669 0.18246787 0.00000000
82.94147074 -0.30406895 -0.11621025 0.53450259 0.18246923 0.00000000
82.99149575 -0.30387539 -0.11704132 0.53354927 0.18176477 0.00000000
83.04152076 -0.30271748 -0.11722050 0.53360277 0.18198040 0.00000000
83.09154577 -0.30265305 -0.11678121 0.53230097 0.18136921 0.00000000
83.14157079 -0.30255702 -0.11703115 0.53191738 0.18183303 0.00000000
83.19159580 -0.30363198 -0.11585260 0.53218838 0.18232676 0.00000000
83.24162081 -0.30230036 -0.11508397 0.53281131 0.18125646 0.00000000
83.29164582 -0.30180385 -0.11529232 0.53243094 0.18247388 0.00000000
83.34167084 -0.30120883 -0.11572204 0.53328775 0.18298354 0.00000000
83.39169585 -0.30046560 -0.11544030 0.53301183 0.18291043 0.00000000
83.44172086 -0.29960322 -0.11563068 0.53202144 0.18305793 0.00000000
83.49174587 -0.29985486 -0.11546195 0.53208818 0.18322295 0.00000000
83.54177089 -0.29798022 -0.11539261 0.53188024 0.18311103 0.00000000
83.59179590 -0.29863387 -0.11691737 0.53086430 0.18353989 0.00000000
83.64182091 -0.30034826 -0.11658700 0.53152205 0.18375201 0.00000000
83.69184592 -0.30001094 -0.11661682 0.53121823 0.18398146 0.00000000
83.74187094 -0.29890800 -0.11582644 0.53043881 0.18385166 0.00000000
83.79189595 -0.29790759 -0.11465614 0.52993060 0.18425461 0.00000000
83.84192096 -0.29775369 -0.11461287 0.52993530 0.18365217 0.00000000
83.89194597 -0.29796531 -0.11457438 0.52946240 0.18380536 0.00000000
83.94197099 -0.29773087 -0.11439086 0.52975974 0.18488079 0.00000000
83.99199600 -0.29693210 -0.11398442 0.53012606 0.18450040 0.00000000
84.04202101 -0.29615683 -0.11345280 0.52981809 0.18506562 0.00000000
84.09204602 -0.29591461 -0.11268534 0.53011576 0.18516609 0.00000000
84.14207104 -0.29567429 -0.11187537 0.52915178 0.18556735 0.00000000
84.19209605 -0.29585552 -0.11120215 0.52889798 0.18633670 0.00000000
84.24212106 -0.29606242 -0.11037931 0.52855166 0.18682281 0.00000000
84.29214607 -0.29541121 -0.11064942 0.52748983 0.18723496 0.00000000
84.34217109 -0.29497221 -0.11120179 0.52696432 0.18572554 0.00000000
84.39219610 -0.29604352 -0.11086215 0.52729431 0.18581120 0.00000000
84.44222111 -0.29584179 -0.11025973 0.52771661 0.18607460 0.00000000
84.49224612 -0.29591715 -0.11127526 0.52814140 0.18628841 0.00000000
84.54227114 -0.29577479 -0.11189724 0.52837437 0.18617180 0.00000000
84.59229615 -0.29423784 -0.11116865 0.52779839 0.18605957 0.00000000
84.64232116 -0.29398070 -0.11091771 0.52684528 0.18506129 0.00000000
84.69234617 -0.29420238 -0.11079443 0.52744034 0.18433946 0.00000000
84.74237119 -0.29482257 -0.11088815 0.52715420 0.18329686 0.00000000
84.79239620 -0.29444243 -0.10996084 0.52722463 0.18316288 0.00000000
84.84242121 -0.29449505 -0.11049022 0.52761959 0.18392692 0.00000000
84.89244622 -0.29448484 -0.11084452 0.52684906 0.18508033 0.00000000
84.94247124 -0.29430472 -0.10996323 0.52700022 0.18489973 0.00000000
84.99249625 -0.29420392 -0.10978197 0.52703512 0.18550896 0.00000000
85.04252126 -0.29385956 -0.10974950 0.52628635 0.18530991 0.00000000
85.09254627 -0.29310630 -0.10933354 0.52615580 0.18533019 0.00000000
85.14257129 -0.29315100 -0.10889112 0.52485497 0.18471525 0.00000000
85.19259630 -0.29263560 -0.10890448 0.52350238 0.18545944 0.00000000
85.24262131 -0.29186701 -0.10825437 0.52348181 0.18514766 0.00000000
85.29264632 -0.29263085 -0.10710269 0.52324323 0.18505788 0.00000000
85.34267134 -0.29238967 -0.10713484 0.52248436 0.18523554 0.00000000
85.39269635 -0.29233924 -0.10746605 0.52245940 0.18523459 0.00000000
85.44272136 -0.29249415 -0.10730028 0.52242777 0.18567918 0.00000000
85.49274637 -0.29345614 -0.10811549 0.52162386 0.18637583 0.00000000
85.54277139 -0.29368938 -0.10883565 0.52149109 0.18695270 0.00000000
85.59279640 -0.29282289 -0.10811584 0.52029615 0.18718576 0.00000000
85.64282141 -0.29272302 -0.10736570 0.52023944 0.18728600 0.00000000
85.69284642 -0.29362239 -0.10782929 0.51974662 0.18697373 0.00000000
85.74287144 -0.29286370 -0.10781592 0.51891232 0.18746587 0.00000000
85.79289645 -0.29324750 -0.10847875 0.51835640 0.18678928 0.00000000
85.84292146 -0.29260223 -0.10702340 0.51889791 0.18541699 0.00000000
85.89294647 -0.29211656 -0.10676976 0.51979377 0.18493826 0.00000000
85.94297149 -0.29151213 -0.10661328 0.51922423 0.18575910 0.00000000
85.99299650 -0.29187885 -0.10680981 0.51995445 0.18572993 0.00000000
86.04302151 -0.29181793 -0.10637780 0.51942657 0.18620817 0.00000000
86.09304652 -0.29150697 -0.10609351 0.51909376 0.18652679 0.00000000
86.14307154 -0.29124602 -0.10596507 0.51887848 0.18555166 0.00000000
86.19309655 -0.29154558 -0.10518622 0.51828390 0.18547426 0.00000000
86.24312156 -0.29120921 -0.10591418 0.51736724 0.18591630 0.00000000
86.29314657 -0.28992522 -0.10647165 0.51781451 0.18505310 0.00000000
86.34317159 -0.29009323 -0.10687152 0.51757990 0.18528537 0.00000000
86.39319660 -0.28930099 -0.10665356 0.51718260 0.18558224 0.00000000
86.44322161 -0.28807571 -0.10660637 0.51614242 0.18565484 0.00000000
86.49324662 -0.28773389 -0.10592860 0.51514728 0.18580709 0.00000000
86.54327164 -0.28764043 -0.10473695 0.51519899 0.18602755 0.00000000
86.59329665 -0.28698429 -0.10413014 0.51567450 0.18601272 0.00000000
86.64332166 -0.28638769 -0.10398375 0.51571265 0.18582111 0.00000000
86.69334667 -0.28598842 -0.10284148 0.51564031 0.18596351 0.00000000
86.74337169 -0.28548150 -0.10335157 0.51527836 0.18631687 0.00000000
86.79339670 -0.28462956 -0.10332635 0.51468239 0.18607608 0.00000000
86.84342171 -0.28398660 -0.10300485 0.51408403 0.18611971 0.00000000
86.89344672 -0.28269263 -0.10309562 0.51264658 0.18583892 0.00000000
86.94347174 -0.28266834 -0.10344010 0.51210537 0.18507048 0.00000000
86.99349675 -0.28286850 -0.10330367 0.51176009 0.18411876 0.00000000
87.04352176 -0.28255142 -0.10355385 0.51167598 0.18422535 0.00000000
87.09354677 -0.28175746 -0.10382495 0.51215714 0.18399095 0.00000000
87.14357179 -0.28274341 -0.10376884 0.51090643 0.18318263 0.00000000
87.19359680 -0.28211400 -0.10352240 0.51045886 0.18287839 0.00000000
87.24362181 -0.28217095 -0.10255008 0.51020349 0.18285076 0.00000000
87.29364682 -0.28279262 -0.10289158 0.50976141 0.18303597 0.00000000
87.34367184 -0.28255167 -0.10264804 0.50899011 0.18395659 0.00000000
87.39369685 -0.28170056 -0.10285017 0.50900975 0.18499111 0.00000000
87.44372186 -0.28079616 -0.10261243 0.50801636 0.18418754 0.00000000
87.49374687 -0.28012772 -0.10190746 0.50781895 0.18361159 0.00000000
87.54377189 -0.27955284 -0.10280109 0.50729165 0.18351229 0.00000000
87.59379690 -0.27889429 -0.10249237 0.50664699 0.18385256 0.00000000
87.64382191 -0.27926274 -0.10247903 0.50637738 0.18384608 0.00000000
87.69384692 -0.27826327 -0.10226966 0.50690777 0.18372636 0.00000000
87.74387194 -0.27757106 -0.10195286 0.50662385 0.18373591 0.00000000
87.79389695 -0.27711363 -0.10242902 0.50741460 0.18360154 0.00000000
87.84392196 -0.27698154 -0.10272089 0.50662202 0.18422720 0.00000000
87.89394697 -0.27764442 -0.10330549 0.50735347 0.18344804 0.00000000
87.94397199 -0.27818098 -0.10303516 0.50639690 0.18361863 0.00000000
87.99399700 -0.27807060 -0.10284936 0.50632181 0.18329230 0.00000000
88.04402201 -0.27721999 -0.10216539 0.50639101 0.18406924 0.00000000
88.09404702 -0.27721234 -0.10278341 0.50693488 0.18319081 0.00000000
88.14407204 -0.27689186 -0.10270707 0.50650019 0.18294209 0.00000000
88.19409705 -0.27725251 -0.10267935 0.50688633 0.18285122 0.00000000
88.24412206 -0.27730338 -0.10211656 0.50685096 0.18299234 0.00000000
88.29414707 -0.27705213 -0.10137461 0.50636001 0.18388340 0.00000000
88.34417209 -0.27715892 -0.10137242 0.50583718 0.18429078 0.00000000
88.39419710 -0.27665446 -0.10150715 0.50595742 0.18358654 0.00000000
88.44422211 -0.27622263 -0.10192768 0.50545238 0.18455295 0.00000000
88.49424712 -0.27526007 -0.10257721 0.50604067 0.18436108 0.00000000
88.54427214 -0.27402543 -0.10274646 0.50613015 0.18363842 0.00000000
88.59429715 -0.27405916 -0.10324072 0.50560564 0.18409995 0.00000000
88.64432216 -0.27338577 -0.10355687 0.50565288 0.18394972 0.00000000
88.69434717 -0.27282493 -0.10338636 0.50528631 0.18323726 0.00000000
88.74437219 -0.27229087 -0.10238598 0.50572572 0.18307953 0.00000000
88.79439720 -0.27161520 -0.10221864 0.50451659 0.18373517 0.00000000
88.84442221 -0.27143384 -0.10267212 0.50477749 0.18363198 0.00000000
88.89444722 -0.27156053 -0.10157936 0.50454678 0.18321055 0.00000000
88.94447224 -0.27158951 -0.10126259 0.50484753 0.18349323 0.00000000
88.99449725 -0.27226021 -0.10103309 0.50343344 0.18349885 0.00000000
89.04452226 -0.27283134 -0.10092019 0.50371992 0.18341667 0.00000000
89.09454727 -0.27356937 -0.10038273 0.50416506 0.18255492 0.00000000
89.14457229 -0.27353635 -0.10038520 0.50383879 0.18306403 0.00000000
89.19459730 -0.27387378 -0.10033579 0.50293089 0.18238648 0.00000000
89.24462231 -0.27378494 -0.10088182 0.50185341 0.18324888 0.00000000
89.29464732 -0.27384563 -0.10187690 0.50190979 0.18349617 0.00000000
89.34467234 -0.27334852 -0.10161435 0.50147654 0.18411248 0.00000000
89.39469735 -0.27324424 -0.10085791 0.50204755 0.18423269 0.00000000
89.44472236 -0.27415326 -0.10023018 0.50209043 0.18444186 0.00000000
89.49474737 -0.27393884 -0.10079465 0.50180041 0.18419329 0.00000000
89.54477239 -0.27450303 -0.10003283 0.50135642 0.18423970 0.00000000
89.59479740 -0.27331987 -0.09924090 0.49999818 0.18486315 0.00000000
89.64482241 -0.27276025 -0.09892227 0.49976038 0.18438376 0.00000000
89.69484742 -0.27236392 -0.09852053 0.49907846 0.18534790 0.00000000
89.74487244 -0.27234317 -0.09890798 0.49920404 0.18552485 0.00000000
89.79489745 -0.27197036 -0.09848735 0.49812855 0.18529452 0.00000000
89.84492246 -0.27159083 -0.09919201 0.49811510 0.18570937 0.00000000
89.89494747 -0.27192126 -0.09893926 0.49714686 0.18617785 0.00000000
89.94497249 -0.27110037 -0.09899029 0.49658069 0.18632193 0.00000000
89.99499750 -0.26966768 -0.09939677 0.49623132 0.18645242 0.00000000
90.04502251 -0.27014108 -0.09916214 0.49650941 0.18603946 0.00000000
90.09504752 -0.27048161 -0.09874216 0.49655957 0.18629991 0.00000000
90.14507254 -0.27018386 -0.09835742 0.49665239 0.18629836 0.00000000
90.19509755 -0.26947861 -0.09960416 0.49621398 0.18617320 0.00000000
90.24512256 -0.26951272 -0.09898453 0.49575777 0.18633649 0.00000000
90.29514757 -0.26873873 -0.09912933 0.49583512 0.18573051 0.00000000
90.34517259 -0.26832389 -0.09913430 0.49629694 0.18613112 0.00000000
90.39519760 -0.26776463 -0.09818999 0.49635623 0.18612716 0.00000000
90.44522261 -0.26797285 -0.09786830 0.49592503 0.18664391 0.00000000
90.49524762 -0.26816654 -0.09838550 0.49570193 0.18664829 0.00000000
90.54527264 -0.26795858 -0.09841176 0.49580355 0.18594853 0.00000000
90.59529765 -0.26773799 -0.09801031 0.49626789 0.18708249 0.00000000
90.64532266 -0.26735875 -0.09845641 0.49617763 0.18675403 0.00000000
90.69534767 -0.26788956 -0.09856951 0.49625784 0.18589014 0.00000000
90.74537269 -0.26824154 -0.09821380 0.49604429 0.18597287 0.00000000
90.79539770 -0.26724169 -0.09873176 0.49601262 0.18576235 0.00000000
90.84542271 -0.26674335 -0.09929883 0.49594015 0.18549577 0.00000000
90.89544772 -0.26640520 -0.09934796 0.49552646 0.18639285 0.00000000
90.94547274 -0.26639988 -0.09971042 0.49546904 0.18581196 0.00000000
90.99549775 -0.26630579 -0.09958272 0.49484911 0.18600011 0.00000000
91.04552276 -0.26673951 -0.09900233 0.49464635 0.18661056 0.00000000
91.09554777 -0.26649958 -0.09837131 0.49424197 0.18590960 0.00000000
91.14557279 -0.26677019 -0.09816925 0.49331034 0.18531794 0.00000000
91.19559780 -0.26666411 -0.09898385 0.49201802 0.18461485 0.00000000
91.24562281 -0.26681197 -0.09838211 0.49220944 0.18508404 0.00000000
91.29564782 -0.26708976 -0.09944949 0.49172570 0.18499107 0.00000000
91.34567284 -0.26613162 -0.09936627 0.49219184 0.18502432 0.00000000
91.39569785 -0.26557143 -0.09986758 0.49171460 0.18454557 0.00000000
91.44572286 -0.26558027 -0.09988673 0.49001807 0.18415697 0.00000000
91.49574787 -0.26498353 -0.09960479 0.48940833 0.18412694 0.00000000
91.54577289 -0.26402927 -0.09989162 0.48943807 0.18406568 0.00000000
91.59579790 -0.26345881 -0.10050111 0.48972977 0.18340953 0.00000000
91.64582291 -0.26328296 -0.10056650 0.48972629 0.18309928 0.00000000
91.69584792 -0.26258026 -0.10069377 0.49022933 0.18334970 0.00000000
91.74587294 -0.26224512 -0.10044478 0.49090356 0.18373762 0.00000000
91.79589795 -0.26194371 -0.10030187 0.49001104 0.18446287 0.00000000
91.84592296 -0.26179214 -0.10017547 0.48948760 0.18550464 0.00000000
91.89594797 -0.26203347 -0.10147736 0.48957280 0.18490668 0.00000000
91.94597299 -0.26317645 -0.10158128 0.48939253 0.18457926 0.00000000
91.99599800 -0.26324393 -0.10139152 0.48956549 0.18390262 0.00000000
92.04602301 -0.26302265 -0.10112894 0.49006813 0.18389171 0.00000000
92.09604802 -0.26329544 -0.10102753 0.49010017 0.18455341 0.00000000
92.14607304 -0.26218323 -0.10079439 0.48977315 0.18410678 0.00000000
92.19609805 -0.26107343 -0.10128319 0.48967050 0.18421504 0.00000000
92.24612306 -0.26076697 -0.10147304 0.48882185 0.18483324 0.00000000
92.29614807 -0.26067364 -0.10221721 0.48797334 0.18440633 0.00000000
92.34617309 -0.26058435 -0.10186744 0.48709857 0.18448329 0.00000000
92.39619810 -0.25993207 -0.10186932 0.48682103 0.18374502 0.00000000
92.44622311 -0.25954764 -0.10130861 0.48660414 0.18367513 0.00000000
92.49624812 -0.25898958 -0.10245467 0.48643215 0.18355140 0.00000000
92.54627314 -0.25826007 -0.10293458 0.48721236 0.18328850 0.00000000
92.59629815 -0.25765881 -0.10287610 0.48776466 0.18316105 0.00000000
92.64632316 -0.25771560 -0.10246976 0.48707071 0.18343012 0.00000000
92.69634817 -0.25719314 -0.10222636 0.48735152 0.18322964 0.00000000
92.74637319 -0.25839156 -0.10216377 0.48720615 0.18254602 0.00000000
92.79639820 -0.25812656 -0.10159566 0.48730380 0.18246623 0.00000000
92.84642321 -0.25736861 -0.10128858 0.48680996 0.18224006 0.00000000
92.89644822 -0.25744875 -0.10071457 0.48698173 0.18189583 0.00000000
92.94647324 -0.25720205 -0.10052766 0.48694855 0.18203303 0.00000000
92.99649825 -0.25651661 -0.10087625 0.48628198 0.18207184 0.00000000
93.04652326 -0.25622630 -0.10123241 0.48484866 0.18247097 0.00000000
93.09654827 -0.25606958 -0.10209959 0.48425927 0.18267302 0.00000000
93.14657329 -0.25604710 -0.10137927 0.48363882 0.18246319 0.00000000
93.19659830 -0.25552718 -0.10100341 0.48339296 0.18285252 0.00000000
93.24662331 -0.25524691 -0.10149433 0.48335836 0.18270505 0.00000000
93.29664832 -0.25546822 -0.10303281 0.48285179 0.18223804 0.00000000
93.34667334 -0.25702583 -0.10299765 0.48256669 0.18258837 0.00000000
93.39669835 -0.25703429 -0.10346546 0.48308135 0.18292597 0.00000000
93.44672336 -0.25589456 -0.10374961 0.48388190 0.18258495 0.00000000
93.49674837 -0.25532527 -0.10396876 0.48361515 0.18270798 0.00000000
93.54677339 -0.25585215 -0.10394634 0.48313196 0.18359160 0.00000000
93.59679840 -0.25612427 -0.10375272 0.48333738 0.18390705 0.00000000
93.64682341 -0.25676720 -0.10359693 0.48298599 0.18461654 0.00000000
93.69684842 -0.25725089 -0.10365573 0.48281156 0.18369646 0.00000000
93.74687344 -0.25714680 -0.10327002 0.48356648 0.18271972 0.00000000
93.79689845 -0.25758743 -0.10333799 0.48314212 0.18280427 0.00000000
93.84692346 -0.25795322 -0.10353247 0.48363972 0.18231514 0.00000000
93.89694847 -0.25804621 -0.10263200 0.48371559 0.18221684 0.00000000
93.94697349 -0.25718871 -0.10275865 0.48346010 0.18235968 0.00000000
93.99699850 -0.25679662 -0.10270123 0.48384135 0.18164547 0.00000000
94.04702351 -0.25608721 -0.10271121 0.48368740 0.18204872 0.00000000
94.09704852 -0.25568546 -0.10279192 0.48374640 0.18176357 0.00000000
94.14707354 -0.25510887 -0.10325574 0.48269505 0.18275743 0.00000000
94.19709855 -0.25622624 -0.10334150 0.48177399 0.18239970 0.00000000
94.24712356 -0.25571384 -0.10324182 0.48198351 0.18219301 0.00000000
94.29714857 -0.25533419 -0.10313073 0.48301449 0.18234187 0.00000000
94.34717359 -0.25515313 -0.10367572 0.48235985 0.18251633 0.00000000
94.39719860 -0.25458843 -0.10374977 0.48213310 0.18090422 0.00000000
94.44722361 -0.25478895 -0.10439087 0.48226754 0.18051634 0.00000000
94.49724862 -0.25417081 -0.10395534 0.48141829 0.18007078 0.00000000
94.54727364 -0.25346425 -0.10383539 0.48127800 0.17949592 0.00000000
94.59729865 -0.25387938 -0.10335360 0.48155256 0.17975552 0.00000000
94.64732366 -0.25364769 -0.10302318 0.48143336 0.18039796 0.00000000
94.69734867 -0.25382042 -0.10351133 0.48124258 0.18064381 0.00000000
94.74737369 -0.25366462 -0.10421314 0.48138555 0.18111969 0.00000000
94.79739870 -0.25336953 -0.10330738 0.48117443 0.18078921 0.00000000
94.84742371 -0.25319108 -0.10229857 0.48146721 0.18104912 0.00000000
94.89744872 -0.25239268 -0.10264392 0.48140275 0.18083420 0.00000000
94.94747374 -0.25258018 -0.10236876 0.48163414 0.18048044 0.00000000
94.99749875 -0.25263298 -0.10122977 0.48094502 0.17990949 0.00000000
95.04752376 -0.25189124 -0.10149390 0.48063720 0.17952721 0.00000000
95.09754877 -0.25162177 -0.10184700 0.47996627 0.17978956 0.00000000
95.14757379 -0.25170904 -0.10174923 0.47941944 0.18012288 0.00000000
95.19759880 -0.25127473 -0.10105374 0.47942986 0.18044989 0.00000000
95.24762381 -0.25113823 -0.10069252 0.47838449 0.17951823 0.00000000
95.29764882 -0.25124612 -0.10057791 0.47814554 0.17964820 0.00000000
95.34767384 -0.25123156 -0.10025296 0.47769777 0.17967261 0.00000000
95.39769885 -0.25152064 -0.10063735 0.47775234 0.17901973 0.00000000
95.44772386 -0.25230033 -0.10043679 0.47795933 0.17914368 0.00000000
95.49774887 -0.25165458 -0.10128523 0.47806328 0.17868844 0.00000000
95.54777389 -0.25132246 -0.10136189 0.47778133 0.17853119 0.00000000
95.59779890 -0.25117382 -0.10141482 0.47797649 0.17855159 0.00000000
95.64782391 -0.25063239 -0.10152289 0.47687230 0.17845324 0.00000000
95.69784892 -0.25095276 -0.10171166 0.47612125 0.17846653 0.00000000
95.74787394 -0.25147919 -0.10179665 0.47594846 0.17822027 0.00000000
95.79789895 -0.25123204 -0.10161043 0.47519974 0.17794905 0.00000000
95.84792396 -0.25028093 -0.10134040 0.47567203 0.17703707 0.00000000
95.89794897 -0.25018905 -0.10129280 0.47533381 0.17649062 0.00000000
95.94797399 -0.25030260 -0.10076779 0.47565841 0.17646493 0.00000000
95.99799900 -0.25118104 -0.10122936 0.47534976 0.17643893 0.00000000
96.04802401 -0.25074395 -0.10105929 0.47560170 0.17688751 0.00000000
96.09804902 -0.24957505 -0.10051858 0.47592469 0.17702455 0.00000000
96.14807404 -0.25003642 -0.10071562 0.47564517 0.17777349 0.00000000
96.19809905 -0.24970662 -0.10106028 0.47513553 0.17748307 0.00000000
96.24812406 -0.25072184 -0.10043240 0.47495975 0.17667454 0.00000000
96.29814907 -0.25069455 -0.10045193 0.47523171 0.17677259 0.00000000
96.34817409 -0.25112169 -0.10138737 0.47438812 0.17675426 0.00000000
96.39819910 -0.25024920 -0.10125115 0.47379725 0.17710646 0.00000000
96.44822411 -0.24996356 -0.10110699 0.47389087 0.17679185 0.00000000
96.49824912 -0.25016637 -0.10152326 0.47341244 0.17643708 0.00000000
96.54827414 -0.24928561 -0.10144443 0.47314845 0.17680496 0.00000000
96.59829915 -0.24956479 -0.10159598 0.47324492 0.17728523 0.00000000
96.64832416 -0.24969867 -0.10201657 0.47291301 0.17728786 0.00000000
96.69834917 -0.25028984 -0.10150911 0.47331214 0.17822550 0.00000000
96.74837419 -0.24982623 -0.10162443 0.47285039 0.17762517 0.00000000
96.79839920 -0.24967622 -0.10200243 0.47253477 0.17823956 0.00000000
96.84842421 -0.24994749 -0.10140322 0.47240271 0.17777866 0.00000000
96.89844922 -0.25023586 -0.10159004 0.47269202 0.17723790 0.00000000
96.94847424 -0.24891622 -0.10190369 0.47241613 0.17692235 0.00000000
96.99849925 -0.24875835 -0.10165597 0.47195593 0.17734521 0.00000000
97.04852426 -0.24897101 -0.10244286 0.47188310 0.17704907 0.00000000
97.09854927 -0.24899405 -0.10254895 0.47112762 0.17696255 0.00000000
97.14857429 -0.24928694 -0.10212915 0.47066613 0.17636497 0.00000000
97.19859930 -0.24942060 -0.10162755 0.46941613 0.17678780 0.00000000
97.24862431 -0.24987945 -0.10205838 0.46953741 0.17705003 0.00000000
97.29864932 -0.25081289 -0.10247433 0.46933669 0.17586594 0.00000000
97.34867434 -0.25141459 -0.10221133 0.46821788 0.17583610 0.00000000
97.39869935 -0.25131016 -0.10265934 0.46685043 0.17508495 0.00000000
97.44872436 -0.25083473 -0.10207448 0.46661053 0.17484536 0.00000000
97.49874937 -0.25056874 -0.10123566 0.46581301 0.17397218 0.00000000
97.54877439 -0.25056151 -0.10072425 0.46623580 0.17402870 0.00000000
97.59879940 -0.25083178 -0.10192093 0.46667452 0.17398134 0.00000000
97.64882441 -0.25076856 -0.10186839 0.46605762 0.17385775 0.00000000
97.69884942 -0.25014921 -0.10185982 0.46550393 0.17404308 0.00000000
97.74887444 -0.25065401 -0.10211468 0.46583660 0.17417832 0.00000000
97.79889945 -0.25055641 -0.10203859 0.46530643 0.17385531 0.00000000
97.84892446 -0.25074287 -0.10155074 0.46581488 0.17401925 0.00000000
97.89894947 -0.25112078 -0.10128185 0.46524431 0.17351413 0.00000000
97.94897449 -0.25045288 -0.10105023 0.46528286 0.17285048 0.00000000
97.99899950 -0.25020515 -0.10188252 0.46478312 0.17221145 0.00000000
98.04902451 -0.24894735 -0.10147951 0.46424747 0.17202518 0.00000000
98.09904952 -0.24820743 -0.10110855 0.46275138 0.17148529 0.00000000
98.14907454 -0.24843182 -0.10100148 0.46242031 0.17082109 0.00000000
98.19909955 -0.24919393 -0.10124731 0.46320000 0.17080886 0.00000000
98.24912456 -0.24910642 -0.10074394 0.46320360 0.17097080 0.00000000
98.29914957 -0.24898584 -0.09972530 0.46283363 0.17054089 0.00000000
98.34917459 -0.24834537 -0.09904752 0.46198808 0.17126892 0.00000000
98.39919960 -0.24882294 -0.09854523 0.46199330 0.17200058 0.00000000
98.44922461 -0.24833826 -0.09769654 0.46118548 0.17190582 0.00000000
98.49924962 -0.24800210 -0.09782985 0.46087111 0.17171107 0.00000000
98.54927464 -0.24750184 -0.09869599 0.46060290 0.17207588 0.00000000
98.59929965 -0.24776927 -0.09883897 0.46069282 0.17199625 0.00000000
98.64932466 -0.24796802 -0.09886020 0.46047998 0.17287409 0.00000000
98.69934967 -0.24815049 -0.09939060 0.46088284 0.17218466 0.00000000
98.74937469 -0.24755773 -0.09911351 0.46043129 0.17242257 0.00000000
98.79939970 -0.24742790 -0.09887906 0.46024103 0.17249177 0.00000000
98.84942471 -0.24659712 -0.09889958 0.45994088 0.17194505 0.00000000
98.89944972 -0.24630345 -0.09860158 0.46022170 0.17172530 0.00000000
98.94947474 -0.24636623 -0.09820607 0.46016682 0.17184060 0.00000000
98.99949975 -0.24634598 -0.09859655 0.46009159 0.17172646 0.00000000
99.04952476 -0.24622841 -0.09864264 0.45987354 0.17183355 0.00000000
99.09954977 -0.24648950 -0.09887324 0.46034285 0.17142402 0.00000000
99.14957479 -0.24579742 -0.09810439 0.46052333 0.17145362 0.00000000
99.19959980 -0.24565699 -0.09806275 0.46023288 0.17185862 0.00000000
99.24962481 -0.24641877 -0.09747976 0.46028131 0.17218445 0.00000000
99.29964982 -0.24711969 -0.09793324 0.45906317 0.17255669 0.00000000
99.34967484 -0.24702469 -0.09803571 0.45922599 0.17223035 0.00000000
99.39969985 -0.24657988 -0.09881246 0.45862692 0.17174575 0.00000000
99.44972486 -0.24694684 -0.09871776 0.45814569 0.17225310 0.00000000
99.49974987 -0.24724229 -0.09844427 0.45726965 0.17187003 0.00000000
99.54977489 -0.24783718 -0.09808156 0.45735318 0.17199940 0.00000000
99.59979990 -0.24791777 -0.09847181 0.45660447 0.17199475 0.00000000
99.64982491 -0.24826006 -0.09820832 0.45592094 0.17248077 0.00000000
99.69984992 -0.24765834 -0.09955426 0.45549394 0.17230483 0.00000000
99.74987494 -0.24704179 -0.09944209 0.45542452 0.17257880 0.00000000
99.79989995 -0.24704952 -0.09940505 0.45440749 0.17266807 0.00000000
99.84992496 -0.24653539 -0.09942773 0.45387765 0.17270095 0.00000000
99.89994997 -0.24668182 -0.10022984 0.45331548 0.17237585 0.00000000
99.94997499 -0.24664356 -0.10107871 0.45281923 0.17176155 0.00000000
100.00000000 -0.24588512 -0.10201052 0.45263796 0.17171575 0.00000000


==> data/pstochQND.txt <==
# Temps    Real_1    Real_2    Real_3    Real_4    Real_5
0.00000000 0.00000000 0.00000000 0.00000000 0.00000000 0.00000000
0.05002501 -0.04714637 0.20614339 0.31247800 -0.00384456 0.00000000
0.10005003 0.22930018 -0.02268935 0.81782416 -0.02930557 0.00000000
0.15007504 0.18618058 -0.21161532 0.75435137 -0.13664906 0.00000000
0.20010005 0.11098530 -0.04143845 0.55965630 0.02370310 0.00000000
0.25012506 0.03258843 0.02239065 0.48554128 0.00479838 0.00000000
0.30015008 -0.01309493 -0.15051903 0.57566525 -0.08656134 0.00000000
0.35017509 0.07407293 -0.21348743 0.71164226 -0.09162347 0.00000000
0.40020010 0.08560833 -0.31149363 0.48432023 -0.05175475 0.00000000
0.45022511 0.27683544 -0.31071525 0.54928870 0.13727656 0.00000000
0.50025013 0.46634875 -0.33542168 0.57474622 0.06346819 0.00000000
0.55027514 0.33044650 -0.31842717 0.41829411 -0.22041439 0.00000000
0.60030015 0.29482380 -0.21425801 0.59613474 -0.44485213 0.00000000
0.65032516 0.23640795 -0.08168427 0.55636839 -0.48155807 0.00000000
0.70035018 0.32011332 -0.13855415 0.75792661 -0.53692874 0.00000000
0.75037519 0.32240797 -0.07086978 0.72198582 -0.44898840 0.00000000
0.80040020 0.24090637 -0.01590104 0.67566957 -0.53717872 0.00000000
0.85042521 0.27369177 -0.04808453 0.60387984 -0.43917659 0.00000000
0.90045023 0.23113973 -0.06977427 0.73071784 -0.52026245 0.00000000
0.95047524 0.16336432 -0.10357216 0.80982686 -0.48868092 0.00000000
1.00050025 0.22772915 -0.07252750 0.85237250 -0.54338190 0.00000000
1.05052526 0.21625378 -0.10466364 0.86714228 -0.55146780 0.00000000
1.10055028 0.20824827 0.00878263 0.99152474 -0.55320045 0.00000000
1.15057529 0.17838671 0.00126869 0.89413449 -0.57227405 0.00000000
1.20060030 0.16406084 -0.04931729 0.97601121 -0.61040689 0.00000000
1.25062531 0.16593307 -0.04084054 1.00970464 -0.64703738 0.00000000
1.30065033 0.19168642 0.04673608 0.96148271 -0.59443949 0.00000000
1.35067534 0.25441800 0.03068225 0.95878243 -0.56710785 0.00000000
1.40070035 0.24461333 -0.06108583 0.87357989 -0.66261654 0.00000000
1.45072536 0.17609664 -0.09186367 0.81363555 -0.64408229 0.00000000
1.50075038 0.30359103 -0.13819474 0.83101049 -0.65474386 0.00000000
1.55077539 0.24783120 -0.20727772 0.75645366 -0.71931396 0.00000000
1.60080040 0.28702300 -0.25749883 0.81339588 -0.73651265 0.00000000
1.65082541 0.26534568 -0.28722880 0.85432598 -0.75537927 0.00000000
1.70085043 0.23364692 -0.32822519 0.85469549 -0.77091836 0.00000000
1.75087544 0.26456251 -0.21591453 0.91387019 -0.77100933 0.00000000
1.80090045 0.25983150 -0.10652781 0.83409189 -0.74892963 0.00000000
1.85092546 0.27784762 -0.06516064 0.93107984 -0.80946664 0.00000000
1.90095048 0.32321015 -0.17955270 0.90347986 -0.81969156 0.00000000
1.95097549 0.35260811 -0.19014326 0.92001770 -0.81705013 0.00000000
2.00100050 0.42250597 -0.10905163 0.99223874 -0.92175225 0.00000000
2.05102551 0.44811026 -0.17472335 1.05430490 -0.96055717 0.00000000
2.10105053 0.42899955 -0.16336522 1.09337881 -1.04080902 0.00000000
2.15107554 0.48684252 -0.21675047 1.12685272 -0.97901892 0.00000000
2.20110055 0.51093615 -0.21413931 1.15071059 -1.01682099 0.00000000
2.25112556 0.49320446 -0.18212155 1.18724277 -1.02079378 0.00000000
2.30115058 0.53728581 -0.18480598 1.21433908 -0.95513823 0.00000000
2.35117559 0.54759561 -0.19134333 1.14130058 -0.96988611 0.00000000
2.40120060 0.56710210 -0.21041612 1.12397569 -0.91253581 0.00000000
2.45122561 0.59915593 -0.20952566 1.06510939 -0.95028597 0.00000000
2.50125063 0.59352456 -0.21225811 0.98796537 -0.86250528 0.00000000
2.55127564 0.65035281 -0.17947076 0.98224821 -0.82772471 0.00000000
2.60130065 0.65932217 -0.19849458 1.03062130 -0.83336206 0.00000000
2.65132566 0.68011296 -0.20435112 0.99497059 -0.75299024 0.00000000
2.70135068 0.64865203 -0.22934513 0.95017700 -0.74597885 0.00000000
2.75137569 0.66212416 -0.22459320 0.92063172 -0.78885242 0.00000000
2.80140070 0.62308482 -0.23897821 0.84745186 -0.78609641 0.00000000
2.85142571 0.60569844 -0.26867359 0.83802265 -0.77303567 0.00000000
2.90145073 0.62162119 -0.30849586 0.85182895 -0.86938920 0.00000000
2.95147574 0.60147400 -0.31784216 0.81915525 -0.82375862 0.00000000
3.00150075 0.57790311 -0.31393875 0.79267226 -0.82036916 0.00000000
3.05152576 0.61863100 -0.29703565 0.78547368 -0.88088771 0.00000000
3.10155078 0.57997092 -0.34841362 0.79957296 -0.91093448 0.00000000
3.15157579 0.61103323 -0.31730592 0.81699994 -0.90027115 0.00000000
3.20160080 0.59595859 -0.30740603 0.83576277 -0.86187944 0.00000000
3.25162581 0.55873131 -0.33717995 0.81661771 -0.85626192 0.00000000
3.30165083 0.58490972 -0.34356552 0.81119666 -0.76041449 0.00000000
3.35167584 0.56938155 -0.37343019 0.80907337 -0.73147998 0.00000000
3.40170085 0.56948020 -0.37975982 0.79989633 -0.75284812 0.00000000
3.45172586 0.57632920 -0.35312664 0.82168984 -0.71807692 0.00000000
3.50175088 0.59314195 -0.37948124 0.84865934 -0.74193123 0.00000000
3.55177589 0.63294123 -0.43367057 0.84903854 -0.71182007 0.00000000
3.60180090 0.63260589 -0.43355376 0.83521908 -0.71913136 0.00000000
3.65182591 0.63124485 -0.40704443 0.86454351 -0.74321192 0.00000000
3.70185093 0.62712275 -0.35638714 0.86004481 -0.74530464 0.00000000
3.75187594 0.68110572 -0.36146901 0.89213404 -0.72593709 0.00000000
3.80190095 0.66119941 -0.40452416 0.92132124 -0.79946130 0.00000000
3.85192596 0.67068718 -0.36328278 0.96397847 -0.76679701 0.00000000
3.90195098 0.62951028 -0.35466902 0.94288469 -0.75060911 0.00000000
3.95197599 0.61202215 -0.39715987 0.95071061 -0.73453073 0.00000000
4.00200100 0.61745260 -0.35108649 0.95997872 -0.75365986 0.00000000
4.05202601 0.61336696 -0.35231638 0.92171278 -0.80753021 0.00000000
4.10205103 0.58447304 -0.31781368 0.94322478 -0.83663752 0.00000000
4.15207604 0.58838469 -0.30676146 0.96971762 -0.86057187 0.00000000
4.20210105 0.61666274 -0.29742635 0.94724966 -0.88349460 0.00000000
4.25212606 0.61481654 -0.30303158 0.87710290 -0.89766372 0.00000000
4.30215108 0.65826429 -0.26292983 0.90368915 -0.91450284 0.00000000
4.35217609 0.64677089 -0.21842936 0.93096164 -0.96166297 0.00000000
4.40220110 0.64769679 -0.20279761 0.96348020 -0.94384410 0.00000000
4.45222611 0.61888816 -0.20749224 0.96416832 -0.90545385 0.00000000
4.50225113 0.61485407 -0.22427257 0.93858275 -0.91131700 0.00000000
4.55227614 0.61476697 -0.20340503 0.93155852 -0.90039572 0.00000000
4.60230115 0.59285663 -0.20211651 0.95789353 -0.92703843 0.00000000
4.65232616 0.58154946 -0.16010036 0.97214799 -0.90457803 0.00000000
4.70235118 0.59638516 -0.12831581 0.95913567 -0.91124341 0.00000000
4.75237619 0.55767563 -0.14744975 0.93386908 -0.92657728 0.00000000
4.80240120 0.57406105 -0.16893503 0.94267826 -0.91845075 0.00000000
4.85242621 0.55624061 -0.20662921 0.94404068 -0.91776536 0.00000000
4.90245123 0.57177044 -0.20197311 0.96515661 -0.92335592 0.00000000
4.95247624 0.56643297 -0.20789883 0.96222097 -0.91011728 0.00000000
5.00250125 0.54067774 -0.21130384 0.97277027 -0.91080389 0.00000000
5.05252626 0.55351048 -0.21659016 0.98245107 -0.88240177 0.00000000
5.10255128 0.57048250 -0.23005090 0.98761437 -0.86425896 0.00000000
5.15257629 0.53659832 -0.22644904 0.98331980 -0.83672134 0.00000000
5.20260130 0.52874065 -0.19358925 0.96889707 -0.82909435 0.00000000
5.25262631 0.51595512 -0.19609221 1.01362936 -0.85860329 0.00000000
5.30265133 0.51352150 -0.18776437 0.99062803 -0.90490391 0.00000000
5.35267634 0.50822136 -0.19392937 0.94250741 -0.89308029 0.00000000
5.40270135 0.52034937 -0.21146527 0.94829948 -0.87003062 0.00000000
5.45272636 0.49598824 -0.15606634 0.96455943 -0.87023326 0.00000000
5.50275138 0.48681325 -0.15073853 1.01026732 -0.87094288 0.00000000
5.55277639 0.47225591 -0.13675123 0.99627831 -0.88444172 0.00000000
5.60280140 0.46550447 -0.13799936 1.01610183 -0.88167672 0.00000000
5.65282641 0.45534334 -0.11378675 1.02531203 -0.86962558 0.00000000
5.70285143 0.46452785 -0.10855551 1.01439845 -0.87790024 0.00000000
5.75287644 0.48131252 -0.10411262 1.03824869 -0.89932343 0.00000000
5.80290145 0.45233247 -0.09179340 1.04830952 -0.90489114 0.00000000
5.85292646 0.46415325 -0.08504953 1.04705259 -0.91607454 0.00000000
5.90295148 0.46297695 -0.08417499 1.06025741 -0.91983635 0.00000000
5.95297649 0.45614937 -0.07291941 1.04759506 -0.86716456 0.00000000
6.00300150 0.45240179 -0.06518837 1.03960236 -0.86213271 0.00000000
6.05302651 0.46792556 -0.05222341 1.03200621 -0.86789220 0.00000000
6.10305153 0.46485298 -0.05889423 1.00420625 -0.85158323 0.00000000
6.15307654 0.43254675 -0.04864959 0.99804314 -0.84638349 0.00000000
6.20310155 0.43263402 -0.06388837 1.01545693 -0.86295035 0.00000000
6.25312656 0.43320421 -0.04907870 1.02234762 -0.87931733 0.00000000
6.30315158 0.41458492 -0.03652786 0.99957560 -0.87815854 0.00000000
6.35317659 0.39924769 -0.03899215 1.02713971 -0.86096439 0.00000000
6.40320160 0.41073640 -0.04314140 1.02393208 -0.83038931 0.00000000
6.45322661 0.42227096 -0.06375956 1.03011507 -0.82877761 0.00000000
6.50325163 0.44497252 -0.09263479 1.00736756 -0.81758275 0.00000000
6.55327664 0.44266422 -0.08149203 1.01367722 -0.84481974 0.00000000
6.60330165 0.43665894 -0.10472392 1.02470213 -0.83617182 0.00000000
6.65332666 0.43844507 -0.09666125 1.01562271 -0.82231699 0.00000000
6.70335168 0.43694974 -0.08493024 1.00556355 -0.83007249 0.00000000
6.75337669 0.44638147 -0.05996610 0.97169304 -0.83447438 0.00000000
6.80340170 0.44666921 -0.06882617 0.98000740 -0.82244426 0.00000000
6.85342671 0.42008333 -0.07737821 0.98453639 -0.83522081 0.00000000
6.90345173 0.42808589 -0.09730426 0.98185948 -0.82173438 0.00000000
6.95347674 0.41805630 -0.13119287 0.98894197 -0.84485544 0.00000000
7.00350175 0.40028129 -0.13676946 1.00035693 -0.87151176 0.00000000
7.05352676 0.42314860 -0.13504185 0.99602206 -0.88871817 0.00000000
7.10355178 0.41282838 -0.13071514 1.01670395 -0.88405984 0.00000000
7.15357679 0.40538652 -0.14596332 1.01022676 -0.89597825 0.00000000
7.20360180 0.42506357 -0.14633428 0.98363141 -0.89924482 0.00000000
7.25362681 0.41921950 -0.17796024 0.96549447 -0.88874664 0.00000000
7.30365183 0.43830630 -0.16882353 0.97042862 -0.89797068 0.00000000
7.35367684 0.43552306 -0.17829528 0.98015340 -0.88718843 0.00000000
7.40370185 0.43464929 -0.18527498 1.00779364 -0.89065065 0.00000000
7.45372686 0.43303378 -0.18013001 0.99670315 -0.89181214 0.00000000
7.50375188 0.44663105 -0.20935179 0.98614266 -0.86340258 0.00000000
7.55377689 0.43334668 -0.22341442 0.97920710 -0.85964120 0.00000000
7.60380190 0.42201047 -0.23131045 0.99153208 -0.85536246 0.00000000
7.65382691 0.44465386 -0.25241924 0.99168814 -0.84766209 0.00000000
7.70385193 0.42771471 -0.25348373 1.00935573 -0.84028183 0.00000000
7.75387694 0.42805868 -0.23624234 0.99692748 -0.83362976 0.00000000
7.80390195 0.42017896 -0.25762403 0.99259376 -0.82858863 0.00000000
7.85392696 0.44401204 -0.27945754 1.00855018 -0.81954046 0.00000000
7.90395198 0.44855549 -0.26002970 1.02697902 -0.82049096 0.00000000
7.95397699 0.43844909 -0.26400009 1.03590117 -0.82692048 0.00000000
8.00400200 0.42237199 -0.26786403 1.05515090 -0.81596711 0.00000000
8.05402701 0.41329297 -0.27282545 1.03577192 -0.81320967 0.00000000
8.10405203 0.43055325 -0.28697605 1.05257441 -0.80519650 0.00000000
8.15407704 0.42662346 -0.30598074 1.06187175 -0.80631955 0.00000000
8.20410205 0.44483090 -0.31357886 1.09057839 -0.81280732 0.00000000
8.25412706 0.44933208 -0.30453959 1.09235758 -0.82370756 0.00000000
8.30415208 0.44121766 -0.30949050 1.06941497 -0.83700709 0.00000000
8.35417709 0.44267301 -0.31569902 1.05803181 -0.83758248 0.00000000
8.40420210 0.45046230 -0.33635137 1.03578570 -0.86414363 0.00000000
8.45422711 0.46556113 -0.35373279 1.00613874 -0.86953689 0.00000000
8.50425213 0.48161903 -0.35764333 1.00132099 -0.89110023 0.00000000
8.55427714 0.50832445 -0.35041490 1.00524588 -0.89431007 0.00000000
8.60430215 0.50973155 -0.36009088 0.98891233 -0.89463723 0.00000000
8.65432716 0.50884209 -0.33854187 1.02121357 -0.90100663 0.00000000
8.70435218 0.52037069 -0.31279610 1.02965643 -0.90687216 0.00000000
8.75437719 0.50286725 -0.30592069 1.03460327 -0.92909337 0.00000000
8.80440220 0.51023083 -0.30485902 1.05964349 -0.94798945 0.00000000
8.85442721 0.50160731 -0.31028836 1.07642818 -0.94387662 0.00000000
8.90445223 0.49790298 -0.32665796 1.09155229 -0.93553920 0.00000000
8.95447724 0.50882883 -0.31787431 1.10024462 -0.93561130 0.00000000
9.00450225 0.49388608 -0.30722708 1.11084749 -0.93239375 0.00000000
9.05452726 0.49641181 -0.31187599 1.09849260 -0.93047825 0.00000000
9.10455228 0.47808745 -0.32911198 1.09323052 -0.94689597 0.00000000
9.15457729 0.47944096 -0.31925082 1.07059999 -0.95413487 0.00000000
9.20460230 0.47430877 -0.29923041 1.05834613 -0.92490888 0.00000000
9.25462731 0.49664437 -0.29160727 1.05844631 -0.91182033 0.00000000
9.30465233 0.49951506 -0.28360200 1.04117200 -0.90209476 0.00000000
9.35467734 0.48674896 -0.28633876 1.03204725 -0.90933148 0.00000000
9.40470235 0.48176531 -0.29466131 1.03440445 -0.91856552 0.00000000
9.45472736 0.47269801 -0.28271739 1.02030301 -0.92575042 0.00000000
9.50475238 0.45853097 -0.29078759 1.03459010 -0.93117265 0.00000000
9.55477739 0.47573193 -0.28667906 1.02961048 -0.94476394 0.00000000
9.60480240 0.48908437 -0.28846573 1.02321738 -0.94454987 0.00000000
9.65482741 0.49376770 -0.28193536 1.04175364 -0.93984580 0.00000000
9.70485243 0.49510973 -0.30305531 1.04226462 -0.91375549 0.00000000
9.75487744 0.49703726 -0.29117518 1.03567746 -0.92708550 0.00000000
9.80490245 0.48334802 -0.31585419 1.04109015 -0.91698060 0.00000000
9.85492746 0.47521700 -0.31217862 1.02608193 -0.93795707 0.00000000
9.90495248 0.45042209 -0.31811753 1.03059771 -0.94392240 0.00000000
9.95497749 0.45547058 -0.30231350 1.03772877 -0.93472578 0.00000000
10.00500250 0.44526974 -0.29575559 1.03057574 -0.93045175 0.00000000
10.05502751 0.42814743 -0.29664909 1.04200227 -0.92113325 0.00000000
10.10505253 0.42448068 -0.28382380 1.03787313 -0.91240763 0.00000000
10.15507754 0.43537729 -0.27027665 1.02375566 -0.91236472 0.00000000
10.20510255 0.43170249 -0.28429603 1.01484177 -0.91470060 0.00000000
10.25512756 0.43460267 -0.28036535 1.00894757 -0.91595923 0.00000000
10.30515258 0.43894442 -0.27103214 1.01812303 -0.92207216 0.00000000
10.35517759 0.43948094 -0.27540102 1.04216057 -0.92769217 0.00000000
10.40520260 0.44393334 -0.28285579 1.04412537 -0.94819974 0.00000000
10.45522761 0.45223742 -0.28255740 1.06510225 -0.95713715 0.00000000
10.50525263 0.45429680 -0.27508827 1.07142848 -0.94267819 0.00000000
10.55527764 0.44789297 -0.25995802 1.06673074 -0.94950256 0.00000000
10.60530265 0.45201552 -0.27209161 1.06340437 -0.93282727 0.00000000
10.65532766 0.46415024 -0.28676169 1.06381532 -0.90972151 0.00000000
10.70535268 0.44991693 -0.27898306 1.05561600 -0.90980328 0.00000000
10.75537769 0.44845739 -0.24786772 1.06493345 -0.92710692 0.00000000
10.80540270 0.45521428 -0.25607945 1.06462288 -0.94297617 0.00000000
10.85542771 0.45803920 -0.25686378 1.06444260 -0.93978153 0.00000000
10.90545273 0.45555055 -0.26404054 1.05500843 -0.95110092 0.00000000
10.95547774 0.45274464 -0.25019971 1.04993813 -0.94036483 0.00000000
11.00550275 0.43301279 -0.25497508 1.03902982 -0.95461496 0.00000000
11.05552776 0.44047938 -0.25094416 1.03713452 -0.94272816 0.00000000
11.10555278 0.44328711 -0.24641277 1.03528537 -0.94827502 0.00000000
11.15557779 0.43154269 -0.23995742 1.03643202 -0.95186000 0.00000000
11.20560280 0.44044273 -0.24210277 1.04416614 -0.94168112 0.00000000
11.25562781 0.44988590 -0.23277859 1.07465744 -0.93949607 0.00000000
11.30565283 0.44192218 -0.21790666 1.06708088 -0.95071166 0.00000000
11.35567784 0.43779915 -0.21947299 1.06116534 -0.94950223 0.00000000
11.40570285 0.44223127 -0.22195331 1.05131112 -0.94391471 0.00000000
11.45572786 0.44363316 -0.21673375 1.06137751 -0.94028681 0.00000000
11.50575288 0.44788769 -0.21408850 1.07855021 -0.94991242 0.00000000
11.55577789 0.46373775 -0.21002840 1.08748808 -0.94280528 0.00000000
11.60580290 0.46396693 -0.20677051 1.09332513 -0.94077771 0.00000000
11.65582791 0.46394204 -0.21974917 1.07555955 -0.91599286 0.00000000
11.70585293 0.46071120 -0.21603773 1.07380779 -0.92288497 0.00000000
11.75587794 0.47740456 -0.19834113 1.07247660 -0.92022497 0.00000000
11.80590295 0.47670116 -0.21348924 1.07193470 -0.91020965 0.00000000
11.85592796 0.49476969 -0.19494646 1.07023005 -0.90972889 0.00000000
11.90595298 0.48263815 -0.18983674 1.07955438 -0.89706037 0.00000000
11.95597799 0.48333136 -0.18784308 1.07530243 -0.89465857 0.00000000
12.00600300 0.48057309 -0.19646343 1.07676970 -0.90702216 0.00000000
12.05602801 0.47860852 -0.19273891 1.07382943 -0.88093948 0.00000000
12.10605303 0.48485397 -0.18276450 1.07789221 -0.87067346 0.00000000
12.15607804 0.48779594 -0.18752284 1.08641633 -0.87176077 0.00000000
12.20610305 0.49349564 -0.19084784 1.06971967 -0.87215867 0.00000000
12.25612806 0.49457040 -0.18890668 1.05305845 -0.86493901 0.00000000
12.30615308 0.48495917 -0.19443994 1.06271402 -0.85717526 0.00000000
12.35617809 0.49519795 -0.19233973 1.05717293 -0.86506781 0.00000000
12.40620310 0.50554054 -0.18592620 1.06112432 -0.87261512 0.00000000
12.45622811 0.49419038 -0.17902611 1.07574264 -0.87615871 0.00000000
12.50625313 0.49903435 -0.16401907 1.07712772 -0.86822346 0.00000000
12.55627814 0.50005677 -0.15490232 1.06121272 -0.84351541 0.00000000
12.60630315 0.48892072 -0.16783046 1.05465340 -0.85153408 0.00000000
12.65632816 0.46838593 -0.16430053 1.05070300 -0.85018615 0.00000000
12.70635318 0.46960878 -0.16990858 1.05788200 -0.84019356 0.00000000
12.75637819 0.45185559 -0.16247232 1.06961737 -0.82926674 0.00000000
12.80640320 0.44757508 -0.15486234 1.05959734 -0.84258452 0.00000000
12.85642821 0.42901358 -0.14700870 1.04629121 -0.84298061 0.00000000
12.90645323 0.43054750 -0.13769228 1.02960361 -0.84014297 0.00000000
12.95647824 0.42713169 -0.14464523 1.04909804 -0.85573786 0.00000000
13.00650325 0.42068100 -0.14101560 1.05989457 -0.86723086 0.00000000
13.05652826 0.43314401 -0.15311107 1.05435045 -0.85405578 0.00000000
13.10655328 0.44255204 -0.15534130 1.03765827 -0.85958583 0.00000000
13.15657829 0.46074750 -0.14571281 1.03296774 -0.85346924 0.00000000
13.20660330 0.45849734 -0.15106080 1.03837014 -0.87302106 0.00000000
13.25662831 0.45646555 -0.14670715 1.04758411 -0.87450186 0.00000000
13.30665333 0.44167151 -0.13888117 1.03937903 -0.87717423 0.00000000
13.35667834 0.43696184 -0.13182847 1.03980672 -0.86422684 0.00000000
13.40670335 0.44244282 -0.14235065 1.03773132 -0.86719157 0.00000000
13.45672836 0.44870339 -0.15546133 1.05777749 -0.86158476 0.00000000
13.50675338 0.44807269 -0.16248081 1.05382759 -0.87632130 0.00000000
13.55677839 0.43945222 -0.15659633 1.05035347 -0.88024664 0.00000000
13.60680340 0.43944082 -0.16248135 1.05020095 -0.88650475 0.00000000
13.65682841 0.43841122 -0.16039797 1.04542481 -0.89582909 0.00000000
13.70685343 0.44784230 -0.14376906 1.03583798 -0.89378498 0.00000000
13.75687844 0.44243141 -0.16106523 1.04121990 -0.87739092 0.00000000
13.80690345 0.44316571 -0.14998969 1.03489458 -0.88971416 0.00000000
13.85692846 0.43070267 -0.15433727 1.03837593 -0.87765414 0.00000000
13.90695348 0.43098277 -0.14710466 1.04069135 -0.86981862 0.00000000
13.95697849 0.43208606 -0.14226931 1.04248373 -0.86986637 0.00000000
14.00700350 0.43003518 -0.15229155 1.05648395 -0.86484270 0.00000000
14.05702851 0.44118944 -0.16146056 1.05334563 -0.86861651 0.00000000
14.10705353 0.43066923 -0.15973364 1.05841765 -0.86600220 0.00000000
14.15707854 0.42808447 -0.15633708 1.06025364 -0.87530866 0.00000000
14.20710355 0.43426352 -0.16460850 1.07487287 -0.86819348 0.00000000
14.25712856 0.42502833 -0.16498766 1.06548541 -0.86693990 0.00000000
14.30715358 0.41771164 -0.15547318 1.07062392 -0.86621509 0.00000000
14.35717859 0.43564900 -0.15740826 1.06721060 -0.87454297 0.00000000
14.40720360 0.42982342 -0.15894430 1.08466655 -0.87035038 0.00000000
14.45722861 0.42990746 -0.16047609 1.09741140 -0.86966125 0.00000000
14.50725363 0.42245320 -0.15044604 1.09465351 -0.87674988 0.00000000
14.55727864 0.41989172 -0.13983783 1.09218794 -0.88262341 0.00000000
14.60730365 0.42603399 -0.14333809 1.09879418 -0.88420330 0.00000000
14.65732866 0.42957297 -0.13243421 1.09825055 -0.88296075 0.00000000
14.70735368 0.43599719 -0.14552341 1.09600283 -0.87581079 0.00000000
14.75737869 0.42768982 -0.13991368 1.09511594 -0.87815194 0.00000000
14.80740370 0.44475723 -0.13563192 1.09710964 -0.87634315 0.00000000
14.85742871 0.45239872 -0.12913200 1.10125555 -0.88109644 0.00000000
14.90745373 0.44175501 -0.12019166 1.09843658 -0.87747336 0.00000000
14.95747874 0.45394991 -0.12077755 1.09777792 -0.88729759 0.00000000
15.00750375 0.46010066 -0.13006752 1.10362058 -0.89746926 0.00000000
15.05752876 0.46912918 -0.13488234 1.11825561 -0.89128536 0.00000000
15.10755378 0.46406719 -0.12668068 1.12387454 -0.90060153 0.00000000
15.15757879 0.45199235 -0.12971229 1.12314389 -0.91586099 0.00000000
15.20760380 0.45602207 -0.12253488 1.13369760 -0.91039879 0.00000000
15.25762881 0.45071931 -0.11452046 1.12858671 -0.91053565 0.00000000
15.30765383 0.45292238 -0.11041891 1.12843227 -0.92166220 0.00000000
15.35767884 0.44983922 -0.11271952 1.12267824 -0.91864262 0.00000000
15.40770385 0.45910980 -0.10725985 1.13887142 -0.91595278 0.00000000
15.45772886 0.46235384 -0.10935801 1.14148272 -0.90892820 0.00000000
15.50775388 0.46310082 -0.11912724 1.13836009 -0.90135727 0.00000000
15.55777889 0.46824055 -0.12129707 1.13839140 -0.89539848 0.00000000
15.60780390 0.47087891 -0.11480067 1.14246346 -0.89941484 0.00000000
15.65782891 0.47493881 -0.11105591 1.14134281 -0.90708834 0.00000000
15.70785393 0.48120290 -0.11831431 1.14921540 -0.90865734 0.00000000
15.75787894 0.48394925 -0.11204932 1.15597867 -0.90679153 0.00000000
15.80790395 0.48399391 -0.11421166 1.15358247 -0.91045850 0.00000000
15.85792896 0.48562403 -0.12075167 1.15629033 -0.91842021 0.00000000
15.90795398 0.48710799 -0.12745220 1.15223531 -0.91066505 0.00000000
15.95797899 0.47281924 -0.13148729 1.15608431 -0.91106609 0.00000000
16.00800400 0.48312175 -0.14407869 1.15350000 -0.90295743 0.00000000
16.05802901 0.48317011 -0.13677660 1.16063480 -0.90092538 0.00000000
16.10805403 0.48848431 -0.15040679 1.15243005 -0.89774159 0.00000000
16.15807904 0.49694939 -0.14746506 1.15463444 -0.88921839 0.00000000
16.20810405 0.49541955 -0.13619426 1.15521632 -0.88111455 0.00000000
16.25812906 0.50681077 -0.13115470 1.14956135 -0.87459542 0.00000000
16.30815408 0.50365122 -0.13394939 1.14412710 -0.87656148 0.00000000
16.35817909 0.50500880 -0.13287532 1.14732478 -0.87280815 0.00000000
16.40820410 0.50301538 -0.13967985 1.14766420 -0.88329201 0.00000000
16.45822911 0.51940984 -0.13734130 1.14342214 -0.89472543 0.00000000
16.50825413 0.51733093 -0.13689739 1.14773248 -0.89404870 0.00000000
16.55827914 0.52310416 -0.14340598 1.15874246 -0.89233974 0.00000000
16.60830415 0.52850049 -0.12339568 1.15408760 -0.88273445 0.00000000
16.65832916 0.52342079 -0.11269650 1.13234688 -0.88238770 0.00000000
16.70835418 0.52159289 -0.11106747 1.13109535 -0.89082179 0.00000000
16.75837919 0.51679174 -0.10619527 1.13519321 -0.88827631 0.00000000
16.80840420 0.50607365 -0.10711557 1.13712195 -0.88888329 0.00000000
16.85842921 0.49836450 -0.10820022 1.13302241 -0.89583633 0.00000000
16.90845423 0.48764663 -0.10900282 1.12347273 -0.89716314 0.00000000
16.95847924 0.48638182 -0.09862305 1.12663180 -0.88915810 0.00000000
17.00850425 0.48479628 -0.09184201 1.11751630 -0.87899806 0.00000000
17.05852926 0.48615280 -0.09525253 1.11534571 -0.87988530 0.00000000
17.10855428 0.49835064 -0.10320016 1.12512142 -0.88748945 0.00000000
17.15857929 0.50077841 -0.10037129 1.12686231 -0.90346543 0.00000000
17.20860430 0.50830631 -0.10309141 1.12038345 -0.91283647 0.00000000
17.25862931 0.51362281 -0.10914398 1.13035505 -0.90865962 0.00000000
17.30865433 0.52318537 -0.11199179 1.12961373 -0.91447295 0.00000000
17.35867934 0.52323240 -0.10650740 1.12902311 -0.91653972 0.00000000
17.40870435 0.52320159 -0.10687309 1.13288630 -0.91876104 0.00000000
17.45872936 0.51747791 -0.09533837 1.13503513 -0.90020906 0.00000000
17.50875438 0.51999748 -0.09099861 1.13566369 -0.88164694 0.00000000
17.55877939 0.52103431 -0.09336806 1.13684454 -0.87933687 0.00000000
17.60880440 0.51603687 -0.09536493 1.13413977 -0.88368002 0.00000000
17.65882941 0.50985639 -0.09406363 1.13118334 -0.87690002 0.00000000
17.70885443 0.51817028 -0.09870872 1.13200202 -0.87148340 0.00000000
17.75887944 0.51405341 -0.09528483 1.12457619 -0.87817389 0.00000000
17.80890445 0.50377424 -0.08577500 1.12864974 -0.87459398 0.00000000
17.85892946 0.49822075 -0.09522913 1.12031006 -0.87528328 0.00000000
17.90895448 0.49866158 -0.09036550 1.12141638 -0.86905726 0.00000000
17.95897949 0.50381472 -0.08896541 1.11989030 -0.87331452 0.00000000
18.00900450 0.48978719 -0.09136696 1.11848068 -0.86172311 0.00000000
18.05902951 0.49274375 -0.09007752 1.11960794 -0.85796482 0.00000000
18.10905453 0.49656490 -0.09224410 1.11101830 -0.86569692 0.00000000
18.15907954 0.50182297 -0.09496675 1.11383226 -0.86743343 0.00000000
18.20910455 0.50076777 -0.09700262 1.11191229 -0.87722328 0.00000000
18.25912956 0.49538894 -0.09742116 1.10655783 -0.88479930 0.00000000
18.30915458 0.49940205 -0.09663483 1.10526683 -0.88474875 0.00000000
18.35917959 0.50734106 -0.09653761 1.10721089 -0.88224757 0.00000000
18.40920460 0.51031100 -0.09521073 1.11577423 -0.88579440 0.00000000
18.45922961 0.50920456 -0.09528956 1.11327509 -0.88423828 0.00000000
18.50925463 0.50913166 -0.09317627 1.11077137 -0.89096942 0.00000000
18.55927964 0.50828114 -0.09840809 1.10438785 -0.89208668 0.00000000
18.60930465 0.51372022 -0.10256600 1.11012549 -0.90840633 0.00000000
18.65932966 0.52001202 -0.10428544 1.12180905 -0.90989550 0.00000000
18.70935468 0.52254598 -0.11039822 1.11594587 -0.90413418 0.00000000
18.75937969 0.51763807 -0.10836355 1.11014796 -0.90501404 0.00000000
18.80940470 0.51729138 -0.10648878 1.11335289 -0.90521185 0.00000000
18.85942971 0.51996307 -0.11720570 1.10448561 -0.90266341 0.00000000
18.90945473 0.52075394 -0.11389256 1.10209135 -0.89622274 0.00000000
18.95947974 0.51410079 -0.12182967 1.10414903 -0.90929646 0.00000000
19.00950475 0.51069913 -0.12324400 1.10425986 -0.91396054 0.00000000
19.05952976 0.51055608 -0.11808127 1.11307827 -0.91689303 0.00000000
19.10955478 0.51011859 -0.11640518 1.11465950 -0.91208590 0.00000000
19.15957979 0.51202843 -0.12226406 1.11560199 -0.90947455 0.00000000
19.20960480 0.51476394 -0.12567672 1.11631520 -0.90103730 0.00000000
19.25962981 0.50804843 -0.12532910 1.11966678 -0.89992964 0.00000000
19.30965483 0.50742095 -0.12501893 1.11660314 -0.89621740 0.00000000
19.35967984 0.51496224 -0.12732184 1.11187877 -0.88837816 0.00000000
19.40970485 0.50411777 -0.12215408 1.10235783 -0.87899095 0.00000000
19.45972986 0.50457520 -0.12132329 1.10577892 -0.88167046 0.00000000
19.50975488 0.50937819 -0.11793520 1.10390565 -0.87579500 0.00000000
19.55977989 0.51660159 -0.11619736 1.10902902 -0.88446678 0.00000000
19.60980490 0.51643740 -0.11959117 1.10490289 -0.88753067 0.00000000
19.65982991 0.50946563 -0.12137294 1.10111416 -0.88128234 0.00000000
19.70985493 0.50210680 -0.13068187 1.10822760 -0.88273767 0.00000000
19.75987994 0.50254173 -0.13572009 1.11139840 -0.88878134 0.00000000
19.80990495 0.49804311 -0.13347617 1.11181005 -0.88873751 0.00000000
19.85992996 0.48957099 -0.13283769 1.11900224 -0.88868789 0.00000000
19.90995498 0.49115315 -0.13295057 1.12784018 -0.88987094 0.00000000
19.95997999 0.49874060 -0.12920921 1.13638973 -0.88479020 0.00000000
20.01000500 0.49452091 -0.12177778 1.14004566 -0.88302926 0.00000000
20.06003002 0.49742293 -0.12567354 1.14113062 -0.88540390 0.00000000
20.11005503 0.49080013 -0.11490882 1.14356767 -0.88775335 0.00000000
20.16008004 0.49429948 -0.11160095 1.13823322 -0.88678523 0.00000000
20.21010505 0.49750838 -0.11795554 1.14271993 -0.88174947 0.00000000
20.26013007 0.49754095 -0.11518824 1.13135279 -0.87130175 0.00000000
20.31015508 0.49680645 -0.11365407 1.13550576 -0.86862208 0.00000000
20.36018009 0.49005716 -0.11187241 1.14581114 -0.86345585 0.00000000
20.41020510 0.49182639 -0.10865410 1.14692734 -0.86305280 0.00000000
20.46023012 0.49819752 -0.11558738 1.14231637 -0.86803787 0.00000000
20.51025513 0.49656791 -0.11609853 1.13027965 -0.86261260 0.00000000
20.56028014 0.49161692 -0.12054639 1.13204701 -0.86122210 0.00000000
20.61030515 0.49326146 -0.11411579 1.13929195 -0.85992330 0.00000000
20.66033017 0.50132651 -0.11170057 1.14353655 -0.86704832 0.00000000
20.71035518 0.49721620 -0.10775777 1.14669138 -0.86125456 0.00000000
20.76038019 0.50286209 -0.11237449 1.14570402 -0.86913816 0.00000000
20.81040520 0.49323040 -0.10520278 1.14480941 -0.86864031 0.00000000
20.86043022 0.49862247 -0.10999437 1.15003689 -0.86532097 0.00000000
20.91045523 0.49898814 -0.10755509 1.15297909 -0.86698312 0.00000000
20.96048024 0.50031178 -0.11804995 1.15078902 -0.86542490 0.00000000
21.01050525 0.49786251 -0.11323419 1.14775193 -0.86228323 0.00000000
21.06053027 0.49346189 -0.10865967 1.14046737 -0.87032048 0.00000000
21.11055528 0.49284025 -0.11997827 1.15138902 -0.87053006 0.00000000
21.16058029 0.48692852 -0.12505774 1.15575595 -0.86408299 0.00000000
21.21060530 0.48272712 -0.12192003 1.15056549 -0.86530124 0.00000000
21.26063032 0.47974629 -0.11078407 1.14900247 -0.86430965 0.00000000
21.31065533 0.47722313 -0.10472268 1.15456814 -0.86072667 0.00000000
21.36068034 0.48298504 -0.10721754 1.15721321 -0.85436591 0.00000000
21.41070535 0.48958543 -0.10791624 1.15804923 -0.85615108 0.00000000
21.46073037 0.48735068 -0.10149289 1.15743658 -0.85830591 0.00000000
21.51075538 0.49491624 -0.09829779 1.16094332 -0.86413111 0.00000000
21.56078039 0.49246385 -0.10153885 1.16615173 -0.85389704 0.00000000
21.61080540 0.49344378 -0.10678881 1.16897978 -0.85621330 0.00000000
21.66083042 0.48871034 -0.10915997 1.16705274 -0.85909047 0.00000000
21.71085543 0.48613625 -0.11077543 1.17288451 -0.85756243 0.00000000
21.76088044 0.48592012 -0.11639732 1.17993081 -0.86072477 0.00000000
21.81090545 0.48489973 -0.12247052 1.18050371 -0.85532510 0.00000000
21.86093047 0.47661415 -0.12181392 1.18651220 -0.85084587 0.00000000
21.91095548 0.47730063 -0.11767795 1.19065788 -0.85326538 0.00000000
21.96098049 0.48231981 -0.11838732 1.19031981 -0.85577621 0.00000000
22.01100550 0.48194725 -0.11798201 1.19509738 -0.85754372 0.00000000
22.06103052 0.48138430 -0.12629024 1.19319948 -0.86966525 0.00000000
22.11105553 0.48284545 -0.12533905 1.19450546 -0.85917659 0.00000000
22.16108054 0.48228624 -0.12756417 1.19104969 -0.85567089 0.00000000
22.21110555 0.48309733 -0.12527544 1.18810274 -0.85359501 0.00000000
22.26113057 0.48284048 -0.12561017 1.18569751 -0.86353755 0.00000000
22.31115558 0.48284411 -0.12459324 1.18716554 -0.86870768 0.00000000
22.36118059 0.47569016 -0.12220772 1.18217890 -0.86408537 0.00000000
22.41120560 0.47581653 -0.12440981 1.18119264 -0.85531852 0.00000000
22.46123062 0.46605815 -0.12585919 1.18310404 -0.85099031 0.00000000
22.51125563 0.47207126 -0.12787659 1.17716066 -0.84609303 0.00000000
22.56128064 0.47485601 -0.11543820 1.18273998 -0.84648403 0.00000000
22.61130565 0.46813276 -0.11026477 1.18506329 -0.84367939 0.00000000
22.66133067 0.47059984 -0.10373291 1.18369415 -0.83693776 0.00000000
22.71135568 0.47744518 -0.10602320 1.17726153 -0.84308278 0.00000000
22.76138069 0.47736806 -0.10264582 1.18056640 -0.84026603 0.00000000
22.81140570 0.47075727 -0.10323267 1.17653015 -0.83939080 0.00000000
22.86143072 0.46512134 -0.11677806 1.18137102 -0.83843849 0.00000000
22.91145573 0.46701333 -0.11863727 1.17848707 -0.83836188 0.00000000
22.96148074 0.47022799 -0.11447005 1.17710234 -0.83679697 0.00000000
23.01150575 0.47274452 -0.11330709 1.17912319 -0.84466849 0.00000000
23.06153077 0.46758805 -0.12196887 1.18245762 -0.84627818 0.00000000
23.11155578 0.46830195 -0.12113695 1.17661129 -0.84275528 0.00000000
23.16158079 0.47201039 -0.12845512 1.17415110 -0.84655155 0.00000000
23.21160580 0.46573192 -0.13700964 1.17388711 -0.84617724 0.00000000
23.26163082 0.46859912 -0.14534554 1.17863280 -0.84745479 0.00000000
23.31165583 0.47273210 -0.15059702 1.18452708 -0.83991188 0.00000000
23.36168084 0.46976417 -0.15228201 1.18124663 -0.83979303 0.00000000
23.41170585 0.46815986 -0.14464449 1.18032461 -0.84750874 0.00000000
23.46173087 0.46659194 -0.14508366 1.18441098 -0.84435777 0.00000000
23.51175588 0.46197843 -0.13884998 1.17978568 -0.84888141 0.00000000
23.56178089 0.45353192 -0.13441079 1.18421864 -0.83989945 0.00000000
23.61180590 0.45937510 -0.13295525 1.18124661 -0.83602568 0.00000000
23.66183092 0.45291512 -0.12572158 1.18915915 -0.83173184 0.00000000
23.71185593 0.45769423 -0.12975253 1.18960613 -0.83472695 0.00000000
23.76188094 0.45408260 -0.13045326 1.18124816 -0.83921035 0.00000000
23.81190595 0.45792331 -0.13816516 1.18562405 -0.83351012 0.00000000
23.86193097 0.46000619 -0.13412004 1.19116470 -0.83356817 0.00000000
23.91195598 0.46401302 -0.13898537 1.19506598 -0.84418717 0.00000000
23.96198099 0.46089910 -0.14597512 1.19761903 -0.83803361 0.00000000
24.01200600 0.45518318 -0.14783758 1.18621789 -0.84034931 0.00000000
24.06203102 0.45938037 -0.14465906 1.18527348 -0.83382485 0.00000000
24.11205603 0.46045640 -0.14332775 1.18585150 -0.83456253 0.00000000
24.16208104 0.45766341 -0.14826234 1.18156706 -0.83352094 0.00000000
24.21210605 0.46136071 -0.14832945 1.17781475 -0.82823058 0.00000000
24.26213107 0.46717201 -0.15397781 1.17558788 -0.82791542 0.00000000
24.31215608 0.46882465 -0.14902403 1.17521213 -0.82315975 0.00000000
24.36218109 0.47310552 -0.15229472 1.17320870 -0.81659784 0.00000000
24.41220610 0.47654378 -0.15115976 1.17987196 -0.81200458 0.00000000
24.46223112 0.47554150 -0.15299696 1.17704442 -0.82204892 0.00000000
24.51225613 0.47009636 -0.15080943 1.17476718 -0.82225618 0.00000000
24.56228114 0.46589402 -0.14852189 1.17633730 -0.82278673 0.00000000
24.61230615 0.46930657 -0.14888478 1.17682699 -0.81907395 0.00000000
24.66233117 0.47067981 -0.14391018 1.17854558 -0.82244137 0.00000000
24.71235618 0.47338105 -0.14229004 1.17960361 -0.82591196 0.00000000
24.76238119 0.47623204 -0.14804368 1.17486274 -0.83389632 0.00000000
24.81240620 0.47595203 -0.14115414 1.17162617 -0.83596318 0.00000000
24.86243122 0.47522256 -0.13946040 1.16919276 -0.83200641 0.00000000
24.91245623 0.47932546 -0.14390443 1.16971698 -0.84937933 0.00000000
24.96248124 0.48073865 -0.13862629 1.16810693 -0.85379676 0.00000000
25.01250625 0.48179633 -0.13419722 1.16222464 -0.84508781 0.00000000
25.06253127 0.47938288 -0.13095281 1.16125097 -0.84052605 0.00000000
25.11255628 0.47843001 -0.13319343 1.15974504 -0.83824526 0.00000000
25.16258129 0.48945852 -0.13099070 1.16738737 -0.84924198 0.00000000
25.21260630 0.48626363 -0.12653555 1.16910607 -0.85699814 0.00000000
25.26263132 0.49092046 -0.13324491 1.17353528 -0.85656289 0.00000000
25.31265633 0.49479388 -0.13046529 1.17245822 -0.85682174 0.00000000
25.36268134 0.49859409 -0.12830419 1.16754292 -0.85122717 0.00000000
25.41270635 0.49334594 -0.13619402 1.16684401 -0.85165142 0.00000000
25.46273137 0.49768285 -0.13904852 1.16353100 -0.85440920 0.00000000
25.51275638 0.50149333 -0.14290904 1.15983920 -0.85555445 0.00000000
25.56278139 0.49846679 -0.14154943 1.16310393 -0.85384370 0.00000000
25.61280640 0.49592822 -0.14001923 1.15928923 -0.85587401 0.00000000
25.66283142 0.49587927 -0.13439727 1.15500943 -0.86218486 0.00000000
25.71285643 0.48921698 -0.13415093 1.14797556 -0.86590758 0.00000000
25.76288144 0.48309877 -0.12834496 1.14934128 -0.86593904 0.00000000
25.81290645 0.48492401 -0.12988600 1.15179848 -0.86583841 0.00000000
25.86293147 0.48541697 -0.13368273 1.15046179 -0.86178191 0.00000000
25.91295648 0.48724643 -0.12947945 1.15378554 -0.86446203 0.00000000
25.96298149 0.48795961 -0.13441177 1.15988393 -0.86403716 0.00000000
26.01300650 0.48749761 -0.14009932 1.16704847 -0.86171297 0.00000000
26.06303152 0.48754864 -0.13972114 1.16430045 -0.86328423 0.00000000
26.11305653 0.48784115 -0.13810771 1.17307900 -0.86588894 0.00000000
26.16308154 0.48954470 -0.13617173 1.16864998 -0.87119323 0.00000000
26.21310655 0.48940001 -0.13535151 1.16723752 -0.87160628 0.00000000
26.26313157 0.49183264 -0.13694933 1.16728841 -0.87305635 0.00000000
26.31315658 0.49516237 -0.14065198 1.16864373 -0.87512447 0.00000000
26.36318159 0.49327300 -0.13871905 1.17239015 -0.87472010 0.00000000
26.41320660 0.49369680 -0.12453052 1.17262713 -0.87539807 0.00000000
26.46323162 0.49283188 -0.11916563 1.17570663 -0.87340452 0.00000000
26.51325663 0.48893378 -0.12729051 1.17792724 -0.88469556 0.00000000
26.56328164 0.48591598 -0.13332721 1.18577290 -0.88973869 0.00000000
26.61330665 0.49174331 -0.12726984 1.19162665 -0.89313435 0.00000000
26.66333167 0.49328659 -0.12777195 1.19351437 -0.89882744 0.00000000
26.71335668 0.49378007 -0.13371919 1.18631330 -0.89825835 0.00000000
26.76338169 0.49655076 -0.13056026 1.18829520 -0.89542225 0.00000000
26.81340670 0.48842768 -0.12498546 1.18758510 -0.89547668 0.00000000
26.86343172 0.48308011 -0.13034733 1.19350433 -0.89827376 0.00000000
26.91345673 0.48393404 -0.13723334 1.19523291 -0.89763250 0.00000000
26.96348174 0.48486528 -0.14018773 1.20149268 -0.90049016 0.00000000
27.01350675 0.49023376 -0.14085298 1.20209213 -0.89748104 0.00000000
27.06353177 0.48825515 -0.14307185 1.20154152 -0.90741835 0.00000000
27.11355678 0.48698181 -0.15142743 1.20276871 -0.89746135 0.00000000
27.16358179 0.48149232 -0.14200762 1.20704700 -0.89351680 0.00000000
27.21360680 0.48481765 -0.14018407 1.20782872 -0.89242972 0.00000000
27.26363182 0.48441084 -0.14300164 1.20964283 -0.88990100 0.00000000
27.31365683 0.48831633 -0.14780498 1.20098477 -0.89339059 0.00000000
27.36368184 0.48919221 -0.15074294 1.20614953 -0.90056500 0.00000000
27.41370685 0.48746705 -0.15612546 1.20547789 -0.90834787 0.00000000
27.46373187 0.48998455 -0.15809704 1.21050196 -0.90508926 0.00000000
27.51375688 0.49387301 -0.16325069 1.21202254 -0.89788712 0.00000000
27.56378189 0.49641712 -0.16697798 1.21201234 -0.89553661 0.00000000
27.61380690 0.49623758 -0.17328871 1.20620627 -0.89923603 0.00000000
27.66383192 0.49858238 -0.17602137 1.21202021 -0.89447781 0.00000000
27.71385693 0.49975470 -0.17858949 1.21005590 -0.88916624 0.00000000
27.76388194 0.49084121 -0.17637111 1.21108562 -0.88997130 0.00000000
27.81390695 0.48668463 -0.18111197 1.20533485 -0.88576218 0.00000000
27.86393197 0.48507500 -0.18062954 1.20606065 -0.88035267 0.00000000
27.91395698 0.48066685 -0.18747054 1.20973712 -0.88078763 0.00000000
27.96398199 0.48135966 -0.19470853 1.20923935 -0.88372409 0.00000000
28.01400700 0.48545430 -0.19154880 1.20481152 -0.87764905 0.00000000
28.06403202 0.48812853 -0.19034679 1.20419084 -0.87672217 0.00000000
28.11405703 0.49040805 -0.19295956 1.20327822 -0.87408754 0.00000000
28.16408204 0.49101499 -0.19408510 1.20030911 -0.87278226 0.00000000
28.21410705 0.49172140 -0.19179393 1.19723002 -0.86737063 0.00000000
28.26413207 0.50199563 -0.19267846 1.19975368 -0.86613708 0.00000000
28.31415708 0.50290824 -0.19114925 1.19564300 -0.86938789 0.00000000
28.36418209 0.51106593 -0.18518201 1.19816090 -0.87553861 0.00000000
28.41420710 0.51654956 -0.18010167 1.19771713 -0.87333053 0.00000000
28.46423212 0.51883929 -0.17749069 1.19588583 -0.86975384 0.00000000
28.51425713 0.52179929 -0.17543365 1.19480888 -0.86966668 0.00000000
28.56428214 0.52228620 -0.17659017 1.18849846 -0.86938125 0.00000000
28.61430715 0.52482822 -0.18235414 1.18166556 -0.86904967 0.00000000
28.66433217 0.52759751 -0.18948839 1.17922995 -0.86594931 0.00000000
28.71435718 0.53425482 -0.19142603 1.18421993 -0.86210169 0.00000000
28.76438219 0.53033032 -0.18982245 1.18624796 -0.86206992 0.00000000
28.81440720 0.52874745 -0.19403972 1.18432026 -0.86529209 0.00000000
28.86443222 0.52609713 -0.19444527 1.18566058 -0.86464875 0.00000000
28.91445723 0.52759655 -0.19539518 1.18674420 -0.85590156 0.00000000
28.96448224 0.52804501 -0.19861479 1.18411834 -0.85874005 0.00000000
29.01450725 0.52988087 -0.19754342 1.18112102 -0.85894277 0.00000000
29.06453227 0.52922195 -0.19291970 1.18077437 -0.86712547 0.00000000
29.11455728 0.53407514 -0.19425542 1.18263261 -0.87554492 0.00000000
29.16458229 0.54421005 -0.19254225 1.18146254 -0.87376913 0.00000000
29.21460730 0.54221628 -0.18205875 1.18203153 -0.86907871 0.00000000
29.26463232 0.54025437 -0.18483387 1.17956484 -0.86853804 0.00000000
29.31465733 0.53915295 -0.18054283 1.18203282 -0.86997962 0.00000000
29.36468234 0.53332340 -0.18409775 1.18025108 -0.86931987 0.00000000
29.41470735 0.53914183 -0.18398335 1.18279018 -0.86758740 0.00000000
29.46473237 0.54397839 -0.18353953 1.17821017 -0.86495342 0.00000000
29.51475738 0.54616812 -0.18581694 1.18074770 -0.86417420 0.00000000
29.56478239 0.54846759 -0.17974052 1.17751442 -0.86316708 0.00000000
29.61480740 0.54710693 -0.17501364 1.17612552 -0.86166875 0.00000000
29.66483242 0.55355973 -0.16839768 1.17849846 -0.85931127 0.00000000
29.71485743 0.54704807 -0.16892274 1.18199346 -0.85662746 0.00000000
29.76488244 0.55159130 -0.17043885 1.18152390 -0.85730687 0.00000000
29.81490745 0.54391860 -0.17244161 1.18400158 -0.85349445 0.00000000
29.86493247 0.53772321 -0.17209441 1.17987488 -0.85775294 0.00000000
29.91495748 0.53803389 -0.17036823 1.17665086 -0.86502132 0.00000000
29.96498249 0.54179267 -0.16968875 1.18546714 -0.86699942 0.00000000
30.01500750 0.53440388 -0.16681519 1.18440139 -0.86818001 0.00000000
30.06503252 0.53393187 -0.17188540 1.18780875 -0.87309198 0.00000000
30.11505753 0.52696708 -0.16597140 1.18483509 -0.86893581 0.00000000
30.16508254 0.52840072 -0.15925494 1.18719484 -0.86186095 0.00000000
30.21510755 0.53091463 -0.16036412 1.18843071 -0.86384428 0.00000000
30.26513257 0.53809660 -0.15632038 1.19048461 -0.86630019 0.00000000
30.31515758 0.53669106 -0.16077697 1.18788146 -0.86099158 0.00000000
30.36518259 0.52994560 -0.16028495 1.18784654 -0.86077235 0.00000000
30.41520760 0.52861222 -0.15173602 1.19055821 -0.86056360 0.00000000
30.46523262 0.52912736 -0.15032924 1.19398348 -0.85817241 0.00000000
30.51525763 0.52800606 -0.15423733 1.19113153 -0.85638893 0.00000000
30.56528264 0.53046841 -0.15327578 1.19310090 -0.86048329 0.00000000
30.61530765 0.53150962 -0.15212325 1.19287722 -0.86021993 0.00000000
30.66533267 0.52579225 -0.14926861 1.19231126 -0.86222266 0.00000000
30.71535768 0.52928342 -0.15290496 1.19175029 -0.86051592 0.00000000
30.76538269 0.53189733 -0.15078374 1.19233802 -0.85713151 0.00000000
30.81540770 0.52915854 -0.14707343 1.19241825 -0.85632757 0.00000000
30.86543272 0.52993664 -0.15084835 1.18766789 -0.85015972 0.00000000
30.91545773 0.53490232 -0.15300996 1.18847103 -0.84745666 0.00000000
30.96548274 0.53643964 -0.14877520 1.18557723 -0.85448013 0.00000000
31.01550775 0.53799759 -0.15263355 1.18555864 -0.84788580 0.00000000
31.06553277 0.53472382 -0.15378258 1.18804578 -0.84834944 0.00000000
31.11555778 0.53908378 -0.15421006 1.18900930 -0.84494863 0.00000000
31.16558279 0.53764826 -0.15585411 1.19104494 -0.84203985 0.00000000
31.21560780 0.53429647 -0.16137375 1.18840010 -0.84327466 0.00000000
31.26563282 0.53524647 -0.16521363 1.18259334 -0.84400107 0.00000000
31.31565783 0.52991290 -0.16289890 1.18098342 -0.84142515 0.00000000
31.36568284 0.53085181 -0.16233608 1.18681919 -0.84433477 0.00000000
31.41570785 0.53566989 -0.16340035 1.18803850 -0.84455443 0.00000000
31.46573287 0.53404485 -0.16179510 1.18800175 -0.84757221 0.00000000
31.51575788 0.53483517 -0.15572371 1.18502899 -0.84661141 0.00000000
31.56578289 0.53100963 -0.15035313 1.18736285 -0.84182918 0.00000000
31.61580790 0.53439186 -0.14760906 1.19054261 -0.84674859 0.00000000
31.66583292 0.52928137 -0.15023985 1.18495730 -0.84582535 0.00000000
31.71585793 0.52984509 -0.14740804 1.18445566 -0.84872036 0.00000000
31.76588294 0.52718184 -0.15179001 1.18703245 -0.84567892 0.00000000
31.81590795 0.52937620 -0.15371548 1.18954668 -0.84391454 0.00000000
31.86593297 0.52949223 -0.14944480 1.18456004 -0.84511611 0.00000000
31.91595798 0.52916376 -0.14561400 1.18098438 -0.84982499 0.00000000
31.96598299 0.53473781 -0.15016259 1.18233984 -0.85174811 0.00000000
32.01600800 0.53651369 -0.14915352 1.18159481 -0.85455160 0.00000000
32.06603302 0.53828779 -0.15894942 1.17815480 -0.85177872 0.00000000
32.11605803 0.53779984 -0.16448284 1.18137916 -0.85212766 0.00000000
32.16608304 0.53418096 -0.17284804 1.17775086 -0.84395414 0.00000000
32.21610805 0.53529688 -0.17111333 1.18417015 -0.84429401 0.00000000
32.26613307 0.53312687 -0.16882817 1.18139424 -0.84698781 0.00000000
32.31615808 0.53467054 -0.17425700 1.17749605 -0.85045839 0.00000000
32.36618309 0.53312682 -0.17376549 1.17384296 -0.85323603 0.00000000
32.41620810 0.53590987 -0.17341588 1.17502995 -0.85528128 0.00000000
32.46623312 0.53283151 -0.17200810 1.18249984 -0.85401035 0.00000000
32.51625813 0.53449708 -0.17044595 1.18607987 -0.85954646 0.00000000
32.56628314 0.52798418 -0.16808859 1.19141008 -0.85919854 0.00000000
32.61630815 0.53355097 -0.16864646 1.19630087 -0.86381025 0.00000000
32.66633317 0.52940172 -0.16376899 1.19482783 -0.86203082 0.00000000
32.71635818 0.53027010 -0.16078148 1.19830707 -0.86024594 0.00000000
32.76638319 0.53205683 -0.16728005 1.19894920 -0.85705265 0.00000000
32.81640820 0.53454717 -0.16016403 1.20348535 -0.84970028 0.00000000
32.86643322 0.53503937 -0.16275997 1.20786410 -0.84777482 0.00000000
32.91645823 0.53674643 -0.16439946 1.20956979 -0.84495575 0.00000000
32.96648324 0.53860043 -0.16040328 1.21271724 -0.84148371 0.00000000
33.01650825 0.54227116 -0.15660083 1.21503075 -0.84233408 0.00000000
33.06653327 0.54219559 -0.15692126 1.21302050 -0.84264629 0.00000000
33.11655828 0.53747261 -0.15336075 1.21487682 -0.84225758 0.00000000
33.16658329 0.53612335 -0.15575908 1.21477285 -0.83949943 0.00000000
33.21660830 0.53940380 -0.15442679 1.21134136 -0.83874681 0.00000000
33.26663332 0.54730976 -0.15351481 1.20861758 -0.84054897 0.00000000
33.31665833 0.54249253 -0.15657576 1.20857445 -0.84525544 0.00000000
33.36668334 0.54445552 -0.15687297 1.21477774 -0.84505732 0.00000000
33.41670835 0.54239534 -0.15092982 1.21201404 -0.84945079 0.00000000
33.46673337 0.54039837 -0.14564554 1.20928809 -0.85042510 0.00000000
33.51675838 0.53029670 -0.14683295 1.20863179 -0.85688489 0.00000000
33.56678339 0.53171068 -0.14975903 1.20676306 -0.85752642 0.00000000
33.61680840 0.53287228 -0.14527749 1.20333330 -0.85361808 0.00000000
33.66683342 0.53424647 -0.14361775 1.20116948 -0.85008356 0.00000000
33.71685843 0.53281620 -0.14152217 1.20050420 -0.85185648 0.00000000
33.76688344 0.53381254 -0.14390227 1.20474708 -0.85139885 0.00000000
33.81690845 0.53951132 -0.14793552 1.20837298 -0.85070053 0.00000000
33.86693347 0.53739757 -0.14915424 1.20329116 -0.85436624 0.00000000
33.91695848 0.53711464 -0.14538786 1.20738497 -0.85589263 0.00000000
33.96698349 0.53435447 -0.14723732 1.20980251 -0.85219396 0.00000000
34.01700850 0.53532414 -0.14217073 1.20655323 -0.85217681 0.00000000
34.06703352 0.52702161 -0.14752413 1.21421303 -0.85297028 0.00000000
34.11705853 0.52399152 -0.14743849 1.21116884 -0.84805592 0.00000000
34.16708354 0.53063145 -0.14766905 1.21355083 -0.84836860 0.00000000
34.21710855 0.52700303 -0.15016859 1.21343410 -0.84783829 0.00000000
34.26713357 0.52302541 -0.14744483 1.21391679 -0.84874652 0.00000000
34.31715858 0.52488611 -0.15211506 1.22291672 -0.84857999 0.00000000
34.36718359 0.52512782 -0.14998378 1.22331948 -0.84709762 0.00000000
34.41720860 0.52397591 -0.14840058 1.22575115 -0.84900288 0.00000000
34.46723362 0.52484056 -0.14355093 1.22382837 -0.84752292 0.00000000
34.51725863 0.51888259 -0.14573997 1.22614286 -0.85312222 0.00000000
34.56728364 0.51727887 -0.14381045 1.22930207 -0.84723188 0.00000000
34.61730865 0.51791277 -0.14436886 1.22527496 -0.84741484 0.00000000
34.66733367 0.51645024 -0.14742694 1.22135910 -0.84892427 0.00000000
34.71735868 0.51725935 -0.15097582 1.21879188 -0.84645245 0.00000000
34.76738369 0.51641834 -0.14936614 1.21800240 -0.84557162 0.00000000
34.81740870 0.51533222 -0.15679125 1.22090298 -0.85215829 0.00000000
34.86743372 0.51241938 -0.15460096 1.22084447 -0.85474994 0.00000000
34.91745873 0.51303259 -0.15366021 1.22763595 -0.85129709 0.00000000
34.96748374 0.51882653 -0.15329918 1.23393585 -0.85328601 0.00000000
35.01750875 0.51711508 -0.15160703 1.23694632 -0.84965794 0.00000000
35.06753377 0.52498645 -0.15071648 1.23681159 -0.84887762 0.00000000
35.11755878 0.52573442 -0.15506383 1.23346598 -0.84679089 0.00000000
35.16758379 0.52591879 -0.16162316 1.23481156 -0.84497282 0.00000000
35.21760880 0.52611323 -0.16464994 1.23306245 -0.84883719 0.00000000
35.26763382 0.52685148 -0.16319644 1.23523764 -0.84419364 0.00000000
35.31765883 0.52508550 -0.16698241 1.24032798 -0.84467720 0.00000000
35.36768384 0.52792844 -0.16388801 1.23919836 -0.84780604 0.00000000
35.41770885 0.53052572 -0.16433646 1.24080288 -0.84841990 0.00000000
35.46773387 0.53444985 -0.16522952 1.24098219 -0.85383405 0.00000000
35.51775888 0.53761980 -0.16703434 1.23841849 -0.85408324 0.00000000
35.56778389 0.53008519 -0.16962372 1.24115933 -0.85167783 0.00000000
35.61780890 0.52999827 -0.16967404 1.24049253 -0.84775669 0.00000000
35.66783392 0.53331164 -0.17479853 1.24229015 -0.84966523 0.00000000
35.71785893 0.53741982 -0.16705775 1.24405584 -0.84991830 0.00000000
35.76788394 0.53881441 -0.17280460 1.24548798 -0.85172866 0.00000000
35.81790895 0.54352256 -0.17089518 1.24611052 -0.85225998 0.00000000
35.86793397 0.54187588 -0.17256248 1.24421435 -0.85674090 0.00000000
35.91795898 0.53876461 -0.17549797 1.24290079 -0.85301266 0.00000000
35.96798399 0.54219251 -0.17359699 1.23808308 -0.84482780 0.00000000
36.01800900 0.54287777 -0.17465543 1.23963087 -0.84544710 0.00000000
36.06803402 0.53804496 -0.17946468 1.24074564 -0.84560737 0.00000000
36.11805903 0.53719205 -0.17910767 1.24675581 -0.84627651 0.00000000
36.16808404 0.53837569 -0.17903091 1.24928193 -0.84643938 0.00000000
36.21810905 0.53427878 -0.17633403 1.24863616 -0.85059418 0.00000000
36.26813407 0.53110663 -0.17680591 1.24573314 -0.84624540 0.00000000
36.31815908 0.53108817 -0.17328423 1.24119640 -0.85192530 0.00000000
36.36818409 0.53245916 -0.16494270 1.24412920 -0.85422747 0.00000000
36.41820910 0.53381066 -0.16562585 1.24650327 -0.85681328 0.00000000
36.46823412 0.52955787 -0.17086566 1.24142567 -0.86238099 0.00000000
36.51825913 0.52894756 -0.16966116 1.24145175 -0.86414260 0.00000000
36.56828414 0.52963791 -0.17256881 1.24180225 -0.86549879 0.00000000
36.61830915 0.53117458 -0.17109974 1.24116349 -0.86932388 0.00000000
36.66833417 0.53349911 -0.16729586 1.24214271 -0.86722445 0.00000000
36.71835918 0.53157472 -0.16881864 1.24257007 -0.87085547 0.00000000
36.76838419 0.53218579 -0.16897791 1.24323112 -0.87420169 0.00000000
36.81840920 0.53491922 -0.17699279 1.24656913 -0.86964630 0.00000000
36.86843422 0.53922171 -0.17989814 1.24955960 -0.87433988 0.00000000
36.91845923 0.54033021 -0.17890179 1.24955495 -0.88070258 0.00000000
36.96848424 0.54174329 -0.17682639 1.24802034 -0.88505029 0.00000000
37.01850925 0.54584942 -0.17925782 1.24405525 -0.89006129 0.00000000
37.06853427 0.54154015 -0.17662841 1.24060542 -0.89229982 0.00000000
37.11855928 0.54245834 -0.17338863 1.23620945 -0.89193276 0.00000000
37.16858429 0.54461254 -0.17884739 1.23600402 -0.88856718 0.00000000
37.21860930 0.54657298 -0.18390168 1.23428851 -0.88658952 0.00000000
37.26863432 0.54833104 -0.18615536 1.23565248 -0.87984509 0.00000000
37.31865933 0.54386462 -0.18171301 1.23224433 -0.88376137 0.00000000
37.36868434 0.54237392 -0.18560713 1.23258803 -0.88345501 0.00000000
37.41870935 0.53875575 -0.18879918 1.23480835 -0.88408825 0.00000000
37.46873437 0.53933312 -0.19094179 1.23370063 -0.88315125 0.00000000
37.51875938 0.54183364 -0.19438698 1.23535956 -0.88645839 0.00000000
37.56878439 0.53846336 -0.19617986 1.23709428 -0.89310266 0.00000000
37.61880940 0.53511809 -0.19490662 1.23689262 -0.89408145 0.00000000
37.66883442 0.53824462 -0.20152000 1.23352656 -0.89176639 0.00000000
37.71885943 0.53631872 -0.19871824 1.22855538 -0.88837181 0.00000000
37.76888444 0.53669629 -0.20378365 1.23168658 -0.88880104 0.00000000
37.81890945 0.53252821 -0.20001654 1.23743374 -0.89138447 0.00000000
37.86893447 0.53431861 -0.20095927 1.23921755 -0.89321411 0.00000000
37.91895948 0.53809537 -0.19441461 1.23693371 -0.89288246 0.00000000
37.96898449 0.53771878 -0.20014001 1.23933689 -0.88963480 0.00000000
38.01900950 0.53285178 -0.19619337 1.23815423 -0.89209921 0.00000000
38.06903452 0.53295058 -0.19446817 1.24548164 -0.89067152 0.00000000
38.11905953 0.53355946 -0.19464410 1.24546361 -0.88946165 0.00000000
38.16908454 0.53512845 -0.19754960 1.24427178 -0.88681782 0.00000000
38.21910955 0.52999498 -0.20270355 1.24513738 -0.88260500 0.00000000
38.26913457 0.53310423 -0.20362027 1.25147094 -0.88372982 0.00000000
38.31915958 0.53382077 -0.20919556 1.24957460 -0.88302225 0.00000000
38.36918459 0.52878471 -0.21345363 1.25186352 -0.87794587 0.00000000
38.41920960 0.53136568 -0.21129672 1.25506014 -0.87674112 0.00000000
38.46923462 0.52845893 -0.20943503 1.25227518 -0.88019222 0.00000000
38.51925963 0.52633342 -0.20404551 1.25335685 -0.88292361 0.00000000
38.56928464 0.52616113 -0.19774293 1.25408148 -0.87548096 0.00000000
38.61930965 0.53022230 -0.19864999 1.25685264 -0.87084147 0.00000000
38.66933467 0.53188949 -0.20076368 1.25953062 -0.87311694 0.00000000
38.71935968 0.52980454 -0.19765774 1.25552343 -0.87475300 0.00000000
38.76938469 0.53270348 -0.19529299 1.25672842 -0.87409471 0.00000000
38.81940970 0.53101860 -0.19158755 1.25606453 -0.87267566 0.00000000
38.86943472 0.53073454 -0.18860156 1.25388773 -0.87355872 0.00000000
38.91945973 0.53185011 -0.19048844 1.25459486 -0.86827097 0.00000000
38.96948474 0.53857309 -0.18923082 1.25437102 -0.86633088 0.00000000
39.01950975 0.53761652 -0.19578090 1.25478331 -0.86993927 0.00000000
39.06953477 0.54121486 -0.19574776 1.25883589 -0.86989348 0.00000000
39.11955978 0.53812807 -0.19490387 1.25551374 -0.87125625 0.00000000
39.16958479 0.53884149 -0.19323482 1.25946291 -0.87300944 0.00000000
39.21960980 0.54011046 -0.19007327 1.26642540 -0.87656678 0.00000000
39.26963482 0.53821136 -0.18974948 1.26374968 -0.88079186 0.00000000
39.31965983 0.54352398 -0.18971793 1.26010595 -0.88501584 0.00000000
39.36968484 0.54590483 -0.18939779 1.25936702 -0.88745315 0.00000000
39.41970985 0.55220836 -0.18813195 1.25702768 -0.89137029 0.00000000
39.46973487 0.55362135 -0.18495140 1.25891257 -0.89457614 0.00000000
39.51975988 0.55124363 -0.18480433 1.26002644 -0.89816179 0.00000000
39.56978489 0.54832737 -0.18019077 1.25963109 -0.89702173 0.00000000
39.61980990 0.54792774 -0.18662247 1.26034650 -0.89705898 0.00000000
39.66983492 0.55254767 -0.19004513 1.26178938 -0.89838810 0.00000000
39.71985993 0.55079697 -0.19111708 1.26273826 -0.90034918 0.00000000
39.76988494 0.55365563 -0.19061525 1.26461337 -0.89995569 0.00000000
39.81990995 0.55066508 -0.19361578 1.26564916 -0.89916603 0.00000000
39.86993497 0.55030230 -0.19757244 1.26554248 -0.89960700 0.00000000
39.91995998 0.54985121 -0.19341246 1.26653343 -0.90442701 0.00000000
39.96998499 0.54695176 -0.19805623 1.26781819 -0.90657961 0.00000000
40.02001001 0.55047981 -0.19231648 1.27084141 -0.90949193 0.00000000
40.07003502 0.54471447 -0.19100965 1.27181598 -0.90644674 0.00000000
40.12006003 0.54907071 -0.19023009 1.26703234 -0.90646672 0.00000000
40.17008504 0.54775684 -0.19196102 1.26087981 -0.90863245 0.00000000
40.22011006 0.54614263 -0.18790845 1.26393292 -0.91025917 0.00000000
40.27013507 0.54354132 -0.18529376 1.25969934 -0.91000292 0.00000000
40.32016008 0.54123954 -0.18265191 1.26357380 -0.91162457 0.00000000
40.37018509 0.54037094 -0.17849170 1.26258617 -0.90890002 0.00000000
40.42021011 0.54114604 -0.17891850 1.26168781 -0.90687558 0.00000000
40.47023512 0.54172199 -0.17854391 1.26517293 -0.90562407 0.00000000
40.52026013 0.54139549 -0.18248273 1.26564318 -0.90460109 0.00000000
40.57028514 0.53988466 -0.18350635 1.26422632 -0.90595725 0.00000000
40.62031016 0.54066116 -0.18345145 1.26735560 -0.90854717 0.00000000
40.67033517 0.53627068 -0.18552659 1.26811184 -0.90902848 0.00000000
40.72036018 0.53856529 -0.18576237 1.27069613 -0.91175893 0.00000000
40.77038519 0.53602929 -0.18861312 1.27387575 -0.90843902 0.00000000
40.82041021 0.53626014 -0.18939338 1.27771841 -0.90730516 0.00000000
40.87043522 0.53611232 -0.19639972 1.27842655 -0.90348851 0.00000000
40.92046023 0.53786282 -0.19526001 1.28090322 -0.90081926 0.00000000
40.97048524 0.53716419 -0.20132954 1.28203406 -0.90476650 0.00000000
41.02051026 0.53713518 -0.20116723 1.28351757 -0.90299975 0.00000000
41.07053527 0.54057166 -0.19843067 1.28431543 -0.89927673 0.00000000
41.12056028 0.53852603 -0.19557018 1.28967541 -0.89552831 0.00000000
41.17058529 0.53850483 -0.20004981 1.28898720 -0.89586224 0.00000000
41.22061031 0.54202072 -0.19954456 1.28979336 -0.89600798 0.00000000
41.27063532 0.54194012 -0.20251630 1.28379915 -0.89651221 0.00000000
41.32066033 0.53941417 -0.20603115 1.28848452 -0.89832671 0.00000000
41.37068534 0.53912049 -0.20691842 1.28774827 -0.89660977 0.00000000
41.42071036 0.53953576 -0.20510495 1.28596561 -0.89325880 0.00000000
41.47073537 0.54589476 -0.20720268 1.28788214 -0.89227360 0.00000000
41.52076038 0.54300409 -0.20418515 1.28599595 -0.88950213 0.00000000
41.57078539 0.54076391 -0.20108245 1.28329455 -0.89031641 0.00000000
41.62081041 0.54411954 -0.19844767 1.28295411 -0.88998706 0.00000000
41.67083542 0.54188290 -0.19753105 1.28405305 -0.89197884 0.00000000
41.72086043 0.53904050 -0.20179437 1.28137003 -0.89053415 0.00000000
41.77088544 0.53968887 -0.19904565 1.27949328 -0.89234811 0.00000000
41.82091046 0.53612030 -0.20908968 1.28209040 -0.89267515 0.00000000
41.87093547 0.53649958 -0.21105448 1.27811830 -0.89334369 0.00000000
41.92096048 0.53865255 -0.21112033 1.27891889 -0.88927238 0.00000000
41.97098549 0.53955654 -0.20835372 1.27928504 -0.88905748 0.00000000
42.02101051 0.53830408 -0.20846706 1.28002073 -0.88630643 0.00000000
42.07103552 0.53587808 -0.20728224 1.27878181 -0.89146559 0.00000000
42.12106053 0.53431532 -0.20938855 1.27593412 -0.89635852 0.00000000
42.17108554 0.53045927 -0.20300830 1.27819766 -0.89472805 0.00000000
42.22111056 0.53640882 -0.20155495 1.27090108 -0.89215362 0.00000000
42.27113557 0.53450993 -0.20226327 1.27250468 -0.89358522 0.00000000
42.32116058 0.53389548 -0.20330213 1.26699481 -0.90248438 0.00000000
42.37118559 0.53126950 -0.20231355 1.26866072 -0.90499888 0.00000000
42.42121061 0.53092682 -0.20080572 1.26862253 -0.90439530 0.00000000
42.47123562 0.52768377 -0.19699095 1.26381242 -0.90602574 0.00000000
42.52126063 0.52357084 -0.19503300 1.26605367 -0.90401128 0.00000000
42.57128564 0.52241105 -0.19619168 1.26508973 -0.90708605 0.00000000
42.62131066 0.52664956 -0.19588853 1.26357209 -0.90457598 0.00000000
42.67133567 0.52758593 -0.19213291 1.26211829 -0.90471910 0.00000000
42.72136068 0.52283777 -0.19873578 1.26470826 -0.90606700 0.00000000
42.77138569 0.52009199 -0.20178525 1.26889585 -0.90529389 0.00000000
42.82141071 0.51810687 -0.20156979 1.26723487 -0.90446482 0.00000000
42.87143572 0.51923004 -0.19943304 1.26850197 -0.90352000 0.00000000
42.92146073 0.51750537 -0.20008925 1.27106890 -0.90050739 0.00000000
42.97148574 0.51900548 -0.20069557 1.27170358 -0.89813065 0.00000000
43.02151076 0.51840252 -0.19750481 1.27440543 -0.90241144 0.00000000
43.07153577 0.51967746 -0.19641365 1.27796773 -0.90449068 0.00000000
43.12156078 0.51847659 -0.19609059 1.27686612 -0.90407202 0.00000000
43.17158579 0.51868492 -0.19456580 1.27593319 -0.90469460 0.00000000
43.22161081 0.52058837 -0.19683139 1.27855012 -0.90198682 0.00000000
43.27163582 0.51929627 -0.20085752 1.28070811 -0.90020724 0.00000000
43.32166083 0.52137018 -0.20106900 1.28471923 -0.90529665 0.00000000
43.37168584 0.52253216 -0.20328034 1.28246684 -0.90259646 0.00000000
43.42171086 0.52275958 -0.21001348 1.28181257 -0.90206468 0.00000000
43.47173587 0.52260918 -0.20842193 1.28545456 -0.90257545 0.00000000
43.52176088 0.52902414 -0.20384419 1.28477556 -0.90222901 0.00000000
43.57178589 0.53186303 -0.20600191 1.28199284 -0.90239958 0.00000000
43.62181091 0.53034394 -0.20452673 1.28175600 -0.89783587 0.00000000
43.67183592 0.53029486 -0.19941321 1.27878971 -0.89911473 0.00000000
43.72186093 0.52930345 -0.20147309 1.27698655 -0.90042186 0.00000000
43.77188594 0.53060266 -0.19955229 1.28067606 -0.90047928 0.00000000
43.82191096 0.52807665 -0.20152679 1.27812106 -0.90598803 0.00000000
43.87193597 0.52390125 -0.20179573 1.27805825 -0.90669884 0.00000000
43.92196098 0.52479481 -0.20292318 1.27405914 -0.90478049 0.00000000
43.97198599 0.52300962 -0.20627498 1.27475722 -0.90124644 0.00000000
44.02201101 0.52109238 -0.20373318 1.27666245 -0.90299075 0.00000000
44.07203602 0.52091514 -0.20318877 1.27797257 -0.89652550 0.00000000
44.12206103 0.51866865 -0.20289504 1.27567569 -0.88851415 0.00000000
44.17208604 0.51964817 -0.20221232 1.27713204 -0.89017268 0.00000000
44.22211106 0.51769121 -0.19794286 1.27595295 -0.88955719 0.00000000
44.27213607 0.51286981 -0.20015146 1.27728214 -0.89073138 0.00000000
44.32216108 0.50856972 -0.20027376 1.28053791 -0.89491263 0.00000000
44.37218609 0.50883499 -0.20043106 1.28073370 -0.89224142 0.00000000
44.42221111 0.51244628 -0.20383572 1.28292872 -0.89483835 0.00000000
44.47223612 0.51479897 -0.20251959 1.28033628 -0.89331933 0.00000000
44.52226113 0.51434744 -0.19914155 1.27733172 -0.89138988 0.00000000
44.57228614 0.51638524 -0.19744006 1.27382669 -0.89096385 0.00000000
44.62231116 0.51702330 -0.19838359 1.27785560 -0.89314956 0.00000000
44.67233617 0.51580418 -0.19637254 1.27325228 -0.89272168 0.00000000
44.72236118 0.52057391 -0.19605070 1.27360353 -0.89234333 0.00000000
44.77238619 0.52277998 -0.19776401 1.27240748 -0.89466438 0.00000000
44.82241121 0.52031855 -0.20269150 1.27137316 -0.89812500 0.00000000
44.87243622 0.52405726 -0.19927901 1.27362171 -0.89704286 0.00000000
44.92246123 0.51979099 -0.20161843 1.27532334 -0.89599660 0.00000000
44.97248624 0.52317641 -0.20297290 1.27245020 -0.89008248 0.00000000
45.02251126 0.52075754 -0.20742135 1.27361322 -0.88722945 0.00000000
45.07253627 0.51991106 -0.21072924 1.27430846 -0.88616900 0.00000000
45.12256128 0.52044728 -0.21010223 1.27349521 -0.88873224 0.00000000
45.17258629 0.51818313 -0.21420955 1.27445236 -0.88951536 0.00000000
45.22261131 0.51853507 -0.21350686 1.27286692 -0.88523062 0.00000000
45.27263632 0.51882081 -0.21350578 1.27151813 -0.88508786 0.00000000
45.32266133 0.52149342 -0.21468428 1.26986343 -0.88482933 0.00000000
45.37268634 0.52242559 -0.21444827 1.26514966 -0.88699533 0.00000000
45.42271136 0.52603145 -0.21564119 1.26365343 -0.88756565 0.00000000
45.47273637 0.52524421 -0.21539200 1.25851193 -0.88770081 0.00000000
45.52276138 0.52620037 -0.21832304 1.26019636 -0.88691540 0.00000000
45.57278639 0.52738175 -0.21569472 1.26331275 -0.88500481 0.00000000
45.62281141 0.52433521 -0.21560980 1.26348526 -0.89097061 0.00000000
45.67283642 0.52743384 -0.21605160 1.26207852 -0.89191766 0.00000000
45.72286143 0.52755263 -0.21799219 1.25624600 -0.88724527 0.00000000
45.77288644 0.52293076 -0.21893852 1.25580634 -0.88557500 0.00000000
45.82291146 0.52457886 -0.21902311 1.25637454 -0.88805152 0.00000000
45.87293647 0.52352955 -0.21970911 1.25461746 -0.88741321 0.00000000
45.92296148 0.52126664 -0.22083897 1.25661114 -0.88409984 0.00000000
45.97298649 0.52223002 -0.22354413 1.25483271 -0.88483116 0.00000000
46.02301151 0.52392180 -0.22392777 1.25459689 -0.88608071 0.00000000
46.07303652 0.52904301 -0.21998391 1.25335764 -0.88384904 0.00000000
46.12306153 0.53239284 -0.21903799 1.24931786 -0.88489261 0.00000000
46.17308654 0.53388415 -0.21438978 1.24481725 -0.88498043 0.00000000
46.22311156 0.53448693 -0.21601122 1.24671717 -0.88520789 0.00000000
46.27313657 0.53737616 -0.21499058 1.24575698 -0.88567722 0.00000000
46.32316158 0.53168327 -0.21439447 1.24142084 -0.88230218 0.00000000
46.37318659 0.53294110 -0.21556156 1.23825457 -0.88430517 0.00000000
46.42321161 0.53287779 -0.21731683 1.23442347 -0.88145057 0.00000000
46.47323662 0.52976602 -0.21718429 1.23445314 -0.87998339 0.00000000
46.52326163 0.52896514 -0.21893408 1.23035150 -0.88050050 0.00000000
46.57328664 0.52912112 -0.22068608 1.23082487 -0.87931222 0.00000000
46.62331166 0.52550060 -0.22543613 1.23203624 -0.87961845 0.00000000
46.67333667 0.52378553 -0.22664672 1.23511547 -0.87714502 0.00000000
46.72336168 0.52756884 -0.22149773 1.23211907 -0.87965816 0.00000000
46.77338669 0.52875345 -0.22179596 1.22825790 -0.87575057 0.00000000
46.82341171 0.52908360 -0.22189868 1.22782239 -0.87329409 0.00000000
46.87343672 0.53061527 -0.22572350 1.22912876 -0.87606752 0.00000000
46.92346173 0.53138276 -0.22615861 1.22743623 -0.87618572 0.00000000
46.97348674 0.53238959 -0.22511554 1.22619622 -0.87614930 0.00000000
47.02351176 0.52908263 -0.22679303 1.22935498 -0.87917802 0.00000000
47.07353677 0.52872283 -0.22203566 1.23093800 -0.88482844 0.00000000
47.12356178 0.52672412 -0.22235233 1.23084704 -0.88198443 0.00000000
47.17358679 0.52824786 -0.22173585 1.23318318 -0.88497835 0.00000000
47.22361181 0.52479459 -0.21939838 1.23367703 -0.88497168 0.00000000
47.27363682 0.52758977 -0.22017624 1.23334019 -0.88363459 0.00000000
47.32366183 0.52649908 -0.21637373 1.23602759 -0.88712542 0.00000000
47.37368684 0.52758786 -0.21628323 1.23713216 -0.88650089 0.00000000
47.42371186 0.52768379 -0.21437008 1.23885159 -0.88757149 0.00000000
47.47373687 0.52745516 -0.21864853 1.23912336 -0.88950165 0.00000000
47.52376188 0.53011876 -0.21811453 1.24531139 -0.88824113 0.00000000
47.57378689 0.52931848 -0.22338559 1.24536700 -0.88642833 0.00000000
47.62381191 0.53197340 -0.22197302 1.24436873 -0.88180784 0.00000000
47.67383692 0.53321835 -0.22088307 1.24375776 -0.87925022 0.00000000
47.72386193 0.53270490 -0.22000267 1.24153345 -0.87677650 0.00000000
47.77388694 0.53177387 -0.21796934 1.24438945 -0.87603243 0.00000000
47.82391196 0.53421837 -0.21609134 1.24522427 -0.87701322 0.00000000
47.87393697 0.53547832 -0.21443007 1.24417991 -0.87816435 0.00000000
47.92396198 0.53563774 -0.21046339 1.24640992 -0.87586101 0.00000000
47.97398699 0.53770665 -0.20670154 1.24435608 -0.87460983 0.00000000
48.02401201 0.53635943 -0.20869338 1.24601266 -0.87424769 0.00000000
48.07403702 0.54024907 -0.21127043 1.24550214 -0.87433757 0.00000000
48.12406203 0.54327546 -0.21486638 1.24841770 -0.87271876 0.00000000
48.17408704 0.54451342 -0.21349328 1.24929000 -0.87212658 0.00000000
48.22411206 0.54616218 -0.20931078 1.24647644 -0.87568718 0.00000000
48.27413707 0.54710487 -0.21007899 1.24216425 -0.87618750 0.00000000
48.32416208 0.54858569 -0.21113353 1.24144574 -0.87857981 0.00000000
48.37418709 0.54781472 -0.21097532 1.23716007 -0.87952867 0.00000000
48.42421211 0.54892174 -0.20760799 1.24106934 -0.87700720 0.00000000
48.47423712 0.54914941 -0.20296903 1.24345132 -0.88003197 0.00000000
48.52426213 0.54505654 -0.20076615 1.24795330 -0.87916762 0.00000000
48.57428714 0.54284481 -0.20126573 1.24849436 -0.88173774 0.00000000
48.62431216 0.54116415 -0.20333382 1.24903576 -0.87852716 0.00000000
48.67433717 0.54161178 -0.20573817 1.24883577 -0.88007987 0.00000000
48.72436218 0.53760015 -0.20908041 1.25000524 -0.87893316 0.00000000
48.77438719 0.53648823 -0.20912487 1.25098191 -0.87783881 0.00000000
48.82441221 0.53513554 -0.21007649 1.25112943 -0.87938323 0.00000000
48.87443722 0.53800416 -0.21116666 1.25409988 -0.87682876 0.00000000
48.92446223 0.54028776 -0.21362558 1.25558923 -0.87822895 0.00000000
48.97448724 0.54032298 -0.20998807 1.25783412 -0.88273356 0.00000000
49.02451226 0.54068107 -0.20926159 1.25669124 -0.88603480 0.00000000
49.07453727 0.53806692 -0.21075865 1.26257892 -0.88369600 0.00000000
49.12456228 0.53546278 -0.21231237 1.26177494 -0.88192660 0.00000000
49.17458729 0.53823112 -0.21161396 1.26383096 -0.88422337 0.00000000
49.22461231 0.53973446 -0.20861800 1.26762779 -0.88561133 0.00000000
49.27463732 0.53849485 -0.21064764 1.26392591 -0.88671441 0.00000000
49.32466233 0.53458950 -0.20945206 1.26860098 -0.89024191 0.00000000
49.37468734 0.53453026 -0.20918554 1.26899759 -0.88813960 0.00000000
49.42471236 0.53865163 -0.20725634 1.26935033 -0.88803744 0.00000000
49.47473737 0.54076890 -0.20255843 1.26808837 -0.88191337 0.00000000
49.52476238 0.54374864 -0.20370391 1.26802385 -0.88189206 0.00000000
49.57478739 0.53572380 -0.20304200 1.26952632 -0.88432424 0.00000000
49.62481241 0.53438400 -0.20377737 1.27417398 -0.88167584 0.00000000
49.67483742 0.53471016 -0.20500800 1.27443273 -0.88166046 0.00000000
49.72486243 0.53419336 -0.20726479 1.27441817 -0.88196248 0.00000000
49.77488744 0.53047873 -0.20467884 1.27596034 -0.88383637 0.00000000
49.82491246 0.52672335 -0.20139764 1.27888443 -0.88554914 0.00000000
49.87493747 0.52578759 -0.20063934 1.27362399 -0.88672218 0.00000000
49.92496248 0.52584861 -0.20144139 1.27388314 -0.88505751 0.00000000
49.97498749 0.52587694 -0.19942348 1.27018463 -0.88471377 0.00000000
50.02501251 0.52750975 -0.20194310 1.27311887 -0.88456700 0.00000000
50.07503752 0.52721198 -0.20024156 1.27361994 -0.88649379 0.00000000
50.12506253 0.52592362 -0.19837211 1.27494480 -0.88827959 0.00000000
50.17508754 0.52594827 -0.20124301 1.27695121 -0.88695573 0.00000000
50.22511256 0.52384822 -0.20012457 1.27794659 -0.88709177 0.00000000
50.27513757 0.52309989 -0.19586631 1.27635271 -0.88892632 0.00000000
50.32516258 0.52112857 -0.19683960 1.27409751 -0.88865278 0.00000000
50.37518759 0.52499552 -0.19437279 1.27660875 -0.88448854 0.00000000
50.42521261 0.52562457 -0.19351774 1.27614543 -0.88053224 0.00000000
50.47523762 0.52839453 -0.19441237 1.27609560 -0.87791749 0.00000000
50.52526263 0.52750035 -0.19648236 1.27552866 -0.87851073 0.00000000
50.57528764 0.52885669 -0.19842862 1.27089282 -0.87715241 0.00000000
50.62531266 0.53202665 -0.19726794 1.27130310 -0.87743375 0.00000000
50.67533767 0.52981074 -0.19463756 1.26978384 -0.87978351 0.00000000
50.72536268 0.52770859 -0.19910878 1.26676740 -0.88121563 0.00000000
50.77538769 0.52596289 -0.19796504 1.26292988 -0.88101717 0.00000000
50.82541271 0.52321708 -0.19671247 1.26396556 -0.88357537 0.00000000
50.87543772 0.52054283 -0.19675434 1.26378279 -0.88310402 0.00000000
50.92546273 0.51813135 -0.19481150 1.26266108 -0.88159078 0.00000000
50.97548774 0.51722242 -0.18948645 1.26385519 -0.87774996 0.00000000
51.02551276 0.51210742 -0.18932171 1.26131984 -0.87101750 0.00000000
51.07553777 0.51367374 -0.18850612 1.25890813 -0.87043217 0.00000000
51.12556278 0.51070149 -0.18714343 1.26030102 -0.87069579 0.00000000
51.17558779 0.50915062 -0.18534263 1.25829043 -0.86784333 0.00000000
51.22561281 0.50759005 -0.17941382 1.26074690 -0.86593817 0.00000000
51.27563782 0.50666453 -0.18116318 1.25850765 -0.86519392 0.00000000
51.32566283 0.50905002 -0.18056691 1.26064235 -0.86106692 0.00000000
51.37568784 0.50620411 -0.17931884 1.25908812 -0.86162441 0.00000000
51.42571286 0.50665820 -0.17971823 1.25912546 -0.86327338 0.00000000
51.47573787 0.50848767 -0.18209620 1.25915290 -0.86324194 0.00000000
51.52576288 0.51116495 -0.18326347 1.26101101 -0.86138180 0.00000000
51.57578789 0.50862754 -0.18122647 1.26133472 -0.85899877 0.00000000
51.62581291 0.50958381 -0.17993727 1.26262021 -0.85656265 0.00000000
51.67583792 0.50647473 -0.18075221 1.26050080 -0.86018453 0.00000000
51.72586293 0.50623777 -0.18291343 1.26550922 -0.85865501 0.00000000
51.77588794 0.50813701 -0.18142150 1.26690226 -0.85844330 0.00000000
51.82591296 0.50773831 -0.18160270 1.26647578 -0.85913023 0.00000000
51.87593797 0.50902920 -0.17767160 1.26601869 -0.85702083 0.00000000
51.92596298 0.50974949 -0.18162613 1.26440226 -0.85509469 0.00000000
51.97598799 0.51010349 -0.18285293 1.26546795 -0.85444612 0.00000000
52.02601301 0.51096452 -0.18150167 1.26708011 -0.85619122 0.00000000
52.07603802 0.50804113 -0.17906973 1.26871294 -0.85531824 0.00000000
52.12606303 0.50855498 -0.17872552 1.26707783 -0.85397668 0.00000000
52.17608804 0.51101452 -0.17722405 1.27098052 -0.85918347 0.00000000
52.22611306 0.51313724 -0.17711508 1.27138155 -0.85789362 0.00000000
52.27613807 0.50936668 -0.17724455 1.27329005 -0.85625533 0.00000000
52.32616308 0.51272900 -0.17818512 1.27325217 -0.85403001 0.00000000
52.37618809 0.51283225 -0.18249492 1.27141716 -0.85853376 0.00000000
52.42621311 0.51352335 -0.18166452 1.26714238 -0.85928081 0.00000000
52.47623812 0.51313553 -0.17813794 1.26610370 -0.86111185 0.00000000
52.52626313 0.51537518 -0.17687860 1.26488914 -0.85755222 0.00000000
52.57628814 0.51656103 -0.17711544 1.26640090 -0.85380976 0.00000000
52.62631316 0.52104534 -0.17701972 1.26448106 -0.85315457 0.00000000
52.67633817 0.51982128 -0.17679616 1.26124734 -0.84975336 0.00000000
52.72636318 0.51784662 -0.17921630 1.26167170 -0.84907841 0.00000000
52.77638819 0.51510609 -0.17866532 1.26158749 -0.85112234 0.00000000
52.82641321 0.51469086 -0.18115417 1.26089408 -0.85403703 0.00000000
52.87643822 0.51756699 -0.18553124 1.25838134 -0.85469263 0.00000000
52.92646323 0.51839217 -0.18668506 1.25816722 -0.85259607 0.00000000
52.97648824 0.51988108 -0.18877719 1.25946025 -0.85042244 0.00000000
53.02651326 0.52157826 -0.18725532 1.25712612 -0.84753820 0.00000000
53.07653827 0.51920318 -0.18853551 1.25551855 -0.85064574 0.00000000
53.12656328 0.51885965 -0.18664352 1.25447694 -0.85067743 0.00000000
53.17658829 0.51724201 -0.18661490 1.25277830 -0.85165828 0.00000000
53.22661331 0.51613153 -0.18497554 1.25331347 -0.85534466 0.00000000
53.27663832 0.51599713 -0.18433169 1.25285516 -0.85051732 0.00000000
53.32666333 0.51454117 -0.18551376 1.25190048 -0.84973530 0.00000000
53.37668834 0.51137945 -0.18743529 1.24901289 -0.85187738 0.00000000
53.42671336 0.51042519 -0.18391438 1.24891894 -0.85092828 0.00000000
53.47673837 0.51013777 -0.18502521 1.24721310 -0.85051538 0.00000000
53.52676338 0.50954505 -0.18299797 1.25015969 -0.84779068 0.00000000
53.57678839 0.50948397 -0.18517769 1.25058741 -0.84380331 0.00000000
53.62681341 0.50785313 -0.18150510 1.25253600 -0.84531307 0.00000000
53.67683842 0.50952142 -0.17902383 1.25167551 -0.84782070 0.00000000
53.72686343 0.50829535 -0.17987264 1.24894532 -0.84665793 0.00000000
53.77688844 0.51057632 -0.17997465 1.25080477 -0.84557087 0.00000000
53.82691346 0.51054336 -0.17955806 1.24979125 -0.84601714 0.00000000
53.87693847 0.50808371 -0.17817978 1.25050961 -0.84563966 0.00000000
53.92696348 0.50969797 -0.17552119 1.24907897 -0.84547706 0.00000000
53.97698849 0.50794820 -0.17302276 1.24792990 -0.84746095 0.00000000
54.02701351 0.51188385 -0.17453043 1.24759163 -0.84839608 0.00000000
54.07703852 0.51192152 -0.17731762 1.24933666 -0.84912585 0.00000000
54.12706353 0.51369182 -0.18135828 1.25027327 -0.84955383 0.00000000
54.17708854 0.51334385 -0.18100386 1.25096664 -0.85079645 0.00000000
54.22711356 0.51306627 -0.18228699 1.25414057 -0.84982082 0.00000000
54.27713857 0.51220180 -0.18245195 1.25731715 -0.85051234 0.00000000
54.32716358 0.50607395 -0.18010010 1.25710171 -0.85025122 0.00000000
54.37718859 0.50625173 -0.18310081 1.25563029 -0.84823705 0.00000000
54.42721361 0.50357651 -0.18089572 1.25891425 -0.84906131 0.00000000
54.47723862 0.50043840 -0.18107153 1.25813279 -0.85034892 0.00000000
54.52726363 0.50269744 -0.17937238 1.25621316 -0.84844676 0.00000000
54.57728864 0.50270584 -0.17529826 1.25425752 -0.85032148 0.00000000
54.62731366 0.50527787 -0.17481669 1.25597563 -0.84801059 0.00000000
54.67733867 0.50692784 -0.17241499 1.25375712 -0.84713827 0.00000000
54.72736368 0.50409761 -0.17226578 1.25245656 -0.84439767 0.00000000
54.77738869 0.50272800 -0.17280088 1.24713492 -0.84091906 0.00000000
54.82741371 0.49917520 -0.16978327 1.24919626 -0.84066746 0.00000000
54.87743872 0.49810414 -0.17135300 1.25080659 -0.84128407 0.00000000
54.92746373 0.49539938 -0.17459146 1.24726110 -0.84119037 0.00000000
54.97748874 0.49645973 -0.17596917 1.24861889 -0.84245943 0.00000000
55.02751376 0.49713354 -0.17584645 1.25205267 -0.84153749 0.00000000
55.07753877 0.49751918 -0.17590650 1.25552489 -0.84264427 0.00000000
55.12756378 0.50050149 -0.17475351 1.25139397 -0.84239027 0.00000000
55.17758879 0.50347165 -0.17089433 1.24928751 -0.84099348 0.00000000
55.22761381 0.50202881 -0.17090235 1.24756424 -0.84086351 0.00000000
55.27763882 0.50236805 -0.17023237 1.25006544 -0.84101960 0.00000000
55.32766383 0.49834538 -0.16574918 1.24978059 -0.84186768 0.00000000
55.37768884 0.49704830 -0.16386349 1.25224503 -0.84063009 0.00000000
55.42771386 0.49962467 -0.16339072 1.25295662 -0.83835468 0.00000000
55.47773887 0.49964468 -0.16402767 1.25500654 -0.83817586 0.00000000
55.52776388 0.49588815 -0.16432088 1.25674962 -0.83819227 0.00000000
55.57778889 0.49737110 -0.16236466 1.25828227 -0.84287206 0.00000000
55.62781391 0.49753212 -0.16097674 1.26059635 -0.84477913 0.00000000
55.67783892 0.49840890 -0.15995393 1.25814813 -0.84531591 0.00000000
55.72786393 0.49987354 -0.15980507 1.25811134 -0.84721342 0.00000000
55.77788894 0.49827478 -0.15920185 1.25818219 -0.85035318 0.00000000
55.82791396 0.49541307 -0.16111481 1.25667590 -0.85149900 0.00000000
55.87793897 0.49759285 -0.16088671 1.25539417 -0.84837449 0.00000000
55.92796398 0.49485014 -0.16192702 1.25255277 -0.84832616 0.00000000
55.97798899 0.49649130 -0.15987740 1.25266376 -0.84798744 0.00000000
56.02801401 0.49470621 -0.16048349 1.25355876 -0.84594004 0.00000000
56.07803902 0.49648557 -0.16083214 1.25271889 -0.84601208 0.00000000
56.12806403 0.49851583 -0.15745834 1.24960826 -0.84449248 0.00000000
56.17808904 0.50137244 -0.15414595 1.24887923 -0.84420449 0.00000000
56.22811406 0.49976668 -0.15672905 1.25356573 -0.84214328 0.00000000
56.27813907 0.49859116 -0.15689264 1.25150718 -0.84125427 0.00000000
56.32816408 0.49821136 -0.15710583 1.25147336 -0.84430457 0.00000000
56.37818909 0.49847063 -0.15828941 1.25279218 -0.84061256 0.00000000
56.42821411 0.49920358 -0.15997126 1.25413330 -0.84198441 0.00000000
56.47823912 0.50565975 -0.15893157 1.25205758 -0.84092084 0.00000000
56.52826413 0.50415536 -0.15945560 1.25258987 -0.83795732 0.00000000
56.57828914 0.50395143 -0.15845715 1.25351026 -0.83922917 0.00000000
56.62831416 0.50254301 -0.15616687 1.25288426 -0.83684580 0.00000000
56.67833917 0.49702090 -0.15425159 1.25415885 -0.83855681 0.00000000
56.72836418 0.49630669 -0.15596713 1.25656306 -0.83819802 0.00000000
56.77838919 0.49927568 -0.15240984 1.25507513 -0.83766436 0.00000000
56.82841421 0.50092615 -0.14864092 1.25461395 -0.83650202 0.00000000
56.87843922 0.50156786 -0.15199086 1.25273148 -0.83506455 0.00000000
56.92846423 0.50367871 -0.15057508 1.25111871 -0.83293250 0.00000000
56.97848924 0.50329885 -0.15049711 1.25508309 -0.83270770 0.00000000
57.02851426 0.50655629 -0.15119123 1.25647599 -0.83186861 0.00000000
57.07853927 0.50706231 -0.15400450 1.25580261 -0.83147636 0.00000000
57.12856428 0.50706831 -0.15360351 1.25453600 -0.83098748 0.00000000
57.17858929 0.50658645 -0.15302660 1.25658788 -0.83067891 0.00000000
57.22861431 0.50779490 -0.15382476 1.25944925 -0.82972871 0.00000000
57.27863932 0.50849036 -0.15340541 1.25851061 -0.83258558 0.00000000
57.32866433 0.50880142 -0.15238981 1.25827871 -0.83125921 0.00000000
57.37868934 0.50928151 -0.15228605 1.25962944 -0.82856140 0.00000000
57.42871436 0.50436113 -0.14991095 1.25764484 -0.82742020 0.00000000
57.47873937 0.50449337 -0.14977128 1.26002149 -0.82799074 0.00000000
57.52876438 0.50651276 -0.14767610 1.25781477 -0.83071139 0.00000000
57.57878939 0.50932693 -0.14719391 1.26004780 -0.83143203 0.00000000
57.62881441 0.51109353 -0.14625312 1.26055062 -0.83314289 0.00000000
57.67883942 0.51142419 -0.14437530 1.26012227 -0.83338204 0.00000000
57.72886443 0.50936036 -0.14570719 1.26163359 -0.83376347 0.00000000
57.77888944 0.50755952 -0.14649108 1.26300310 -0.83547633 0.00000000
57.82891446 0.51033978 -0.14905484 1.26223514 -0.83507666 0.00000000
57.87893947 0.51045770 -0.15160512 1.26292856 -0.83937584 0.00000000
57.92896448 0.50860724 -0.15165585 1.26094781 -0.83737725 0.00000000
57.97898949 0.50593762 -0.14755431 1.26505708 -0.83780156 0.00000000
58.02901451 0.50481558 -0.15131458 1.26662084 -0.83862834 0.00000000
58.07903952 0.50426568 -0.15126892 1.26825691 -0.83915817 0.00000000
58.12906453 0.50364238 -0.15125180 1.27130235 -0.84277725 0.00000000
58.17908954 0.50294487 -0.15459002 1.26813950 -0.84311516 0.00000000
58.22911456 0.50543217 -0.15698555 1.27032098 -0.84477669 0.00000000
58.27913957 0.50293938 -0.15973921 1.26993364 -0.84364311 0.00000000
58.32916458 0.50551510 -0.16187098 1.26970860 -0.84087967 0.00000000
58.37918959 0.50658263 -0.16278177 1.26966379 -0.83858633 0.00000000
58.42921461 0.50664153 -0.16495857 1.27013077 -0.83800482 0.00000000
58.47923962 0.50844166 -0.16249650 1.26754814 -0.83795753 0.00000000
58.52926463 0.50676702 -0.16216183 1.26553020 -0.83852294 0.00000000
58.57928964 0.50973820 -0.16148928 1.26643762 -0.84032837 0.00000000
58.62931466 0.51109981 -0.16058218 1.26472015 -0.84020570 0.00000000
58.67933967 0.51293673 -0.16181180 1.26514151 -0.83943005 0.00000000
58.72936468 0.51335409 -0.16370673 1.26657856 -0.84110975 0.00000000
58.77938969 0.51187001 -0.16430157 1.26684097 -0.83920484 0.00000000
58.82941471 0.50863057 -0.16736111 1.26945145 -0.83712775 0.00000000
58.87943972 0.50795173 -0.16495257 1.27069215 -0.83635303 0.00000000
58.92946473 0.50721510 -0.16366933 1.26927058 -0.83551742 0.00000000
58.97948974 0.51095405 -0.16347100 1.26870610 -0.83522934 0.00000000
59.02951476 0.51281375 -0.16510394 1.26836107 -0.83273358 0.00000000
59.07953977 0.51457032 -0.16672451 1.26766198 -0.83097307 0.00000000
59.12956478 0.51407142 -0.16602469 1.26676106 -0.82667100 0.00000000
59.17958979 0.51324958 -0.16740791 1.26271570 -0.82842636 0.00000000
59.22961481 0.51448379 -0.16613300 1.26507543 -0.83071608 0.00000000
59.27963982 0.51158386 -0.16381212 1.26459567 -0.83076552 0.00000000
59.32966483 0.51045060 -0.16469233 1.26351270 -0.83366985 0.00000000
59.37968984 0.51140664 -0.16691360 1.26349941 -0.83433535 0.00000000
59.42971486 0.51136107 -0.16587362 1.26279986 -0.83419285 0.00000000
59.47973987 0.51040784 -0.16506486 1.26253951 -0.83790829 0.00000000
59.52976488 0.50616236 -0.16406288 1.26174613 -0.83968385 0.00000000
59.57978989 0.50501637 -0.16323135 1.26422836 -0.84215938 0.00000000
59.62981491 0.50384800 -0.15918856 1.25986549 -0.83992360 0.00000000
59.67983992 0.50350161 -0.16085797 1.25939217 -0.84233536 0.00000000
59.72986493 0.50664139 -0.16236020 1.25798839 -0.84323903 0.00000000
59.77988994 0.50742352 -0.16275151 1.25794712 -0.84410980 0.00000000
59.82991496 0.50726244 -0.16099303 1.25976552 -0.84531581 0.00000000
59.87993997 0.50805009 -0.16017692 1.26212234 -0.84600049 0.00000000
59.92996498 0.50904723 -0.16183221 1.26095462 -0.84883200 0.00000000
59.97998999 0.51214928 -0.16169496 1.26210754 -0.85237179 0.00000000
60.03001501 0.51479606 -0.16171417 1.26307198 -0.85013156 0.00000000
60.08004002 0.51392536 -0.16477100 1.26123963 -0.84996932 0.00000000
60.13006503 0.51657013 -0.16297914 1.26368449 -0.85190991 0.00000000
60.18009005 0.51454048 -0.16575541 1.26046300 -0.85147845 0.00000000
60.23011506 0.51547859 -0.16517465 1.26099199 -0.84991043 0.00000000
60.28014007 0.51565387 -0.16334995 1.25695584 -0.84948839 0.00000000
60.33016508 0.51526273 -0.16145339 1.25535447 -0.85104952 0.00000000
60.38019010 0.51253963 -0.16377060 1.25798022 -0.85164711 0.00000000
60.43021511 0.51052314 -0.16496985 1.25993632 -0.84873440 0.00000000
60.48024012 0.51027949 -0.16464846 1.25937718 -0.84783393 0.00000000
60.53026513 0.51230735 -0.16337744 1.26032209 -0.84989581 0.00000000
60.58029015 0.51133468 -0.16417475 1.25914410 -0.85002246 0.00000000
60.63031516 0.51084774 -0.16379536 1.25642021 -0.85040889 0.00000000
60.68034017 0.51161401 -0.16238148 1.25611172 -0.84895614 0.00000000
60.73036518 0.51088133 -0.16273861 1.25760253 -0.84964536 0.00000000
60.78039020 0.51139505 -0.16367788 1.26036364 -0.84724516 0.00000000
60.83041521 0.51153138 -0.16080051 1.25946409 -0.84694147 0.00000000
60.88044022 0.51241109 -0.16462723 1.25798282 -0.84572675 0.00000000
60.93046523 0.51406593 -0.16296420 1.25783429 -0.84851192 0.00000000
60.98049025 0.51543323 -0.16349572 1.25678222 -0.84898554 0.00000000
61.03051526 0.51517922 -0.16460312 1.25740874 -0.84817090 0.00000000
61.08054027 0.51550769 -0.16209361 1.25332581 -0.85031066 0.00000000
61.13056528 0.51838487 -0.16187942 1.25438545 -0.85255560 0.00000000
61.18059030 0.51633651 -0.16187639 1.24975939 -0.85073333 0.00000000
61.23061531 0.51814260 -0.15990111 1.24622673 -0.85144554 0.00000000
61.28064032 0.51581007 -0.15424264 1.24967122 -0.85334785 0.00000000
61.33066533 0.51771547 -0.15208946 1.25015912 -0.85181976 0.00000000
61.38069035 0.51957208 -0.14972717 1.24792425 -0.85206686 0.00000000
61.43071536 0.51998554 -0.14868421 1.24679218 -0.85483481 0.00000000
61.48074037 0.52178697 -0.14710213 1.24373517 -0.85661876 0.00000000
61.53076538 0.52099571 -0.14866967 1.24104050 -0.85757827 0.00000000
61.58079040 0.52185723 -0.15205294 1.24420010 -0.85757018 0.00000000
61.63081541 0.52036442 -0.15411306 1.24303432 -0.85587975 0.00000000
61.68084042 0.52269082 -0.15567981 1.24121291 -0.85583538 0.00000000
61.73086543 0.52268479 -0.15816046 1.24469842 -0.85546825 0.00000000
61.78089045 0.52395035 -0.16060413 1.24526157 -0.85534096 0.00000000
61.83091546 0.51942777 -0.16036734 1.24746729 -0.85220494 0.00000000
61.88094047 0.51787636 -0.16275690 1.24867717 -0.85459282 0.00000000
61.93096548 0.51806180 -0.16237736 1.24879449 -0.85492804 0.00000000
61.98099050 0.51884675 -0.16003391 1.24819643 -0.85829073 0.00000000
62.03101551 0.52028814 -0.16245054 1.24718304 -0.85711065 0.00000000
62.08104052 0.52210156 -0.16315890 1.24558586 -0.85750557 0.00000000
62.13106553 0.52231060 -0.16225380 1.24446171 -0.85777986 0.00000000
62.18109055 0.52016099 -0.16500560 1.24423823 -0.85837312 0.00000000
62.23111556 0.52103793 -0.16345715 1.24448459 -0.85762780 0.00000000
62.28114057 0.52373566 -0.16506430 1.24399916 -0.85580783 0.00000000
62.33116558 0.52643525 -0.16722357 1.24164980 -0.85559190 0.00000000
62.38119060 0.52300402 -0.16942889 1.24347299 -0.85716689 0.00000000
62.43121561 0.52058551 -0.17145150 1.24374038 -0.85805306 0.00000000
62.48124062 0.51881972 -0.17049681 1.24224935 -0.85580090 0.00000000
62.53126563 0.52167210 -0.17152494 1.24513449 -0.85449589 0.00000000
62.58129065 0.52089618 -0.17066757 1.24486487 -0.85594248 0.00000000
62.63131566 0.51831312 -0.16840576 1.24532597 -0.85553127 0.00000000
62.68134067 0.52057099 -0.16717746 1.24327479 -0.85777634 0.00000000
62.73136568 0.51887634 -0.16677255 1.24440650 -0.85980662 0.00000000
62.78139070 0.51681807 -0.16570148 1.24333619 -0.85971130 0.00000000
62.83141571 0.51471620 -0.16581427 1.24445304 -0.85825027 0.00000000
62.88144072 0.51579365 -0.16650250 1.24325310 -0.85780626 0.00000000
62.93146573 0.51815614 -0.16579780 1.24473427 -0.85575122 0.00000000
62.98149075 0.51961944 -0.16513317 1.24358849 -0.85603176 0.00000000
63.03151576 0.52063109 -0.16476132 1.24489514 -0.85639124 0.00000000
63.08154077 0.52024307 -0.16669407 1.24414737 -0.85775181 0.00000000
63.13156578 0.52085616 -0.16544944 1.24593977 -0.85971427 0.00000000
63.18159080 0.52050194 -0.16664544 1.24629025 -0.85943464 0.00000000
63.23161581 0.52176534 -0.16468497 1.24523119 -0.85770265 0.00000000
63.28164082 0.52067738 -0.16307643 1.24136567 -0.85914768 0.00000000
63.33166583 0.52155056 -0.16276722 1.23825066 -0.85844692 0.00000000
63.38169085 0.52366227 -0.16193836 1.23671125 -0.86023411 0.00000000
63.43171586 0.52182702 -0.16097286 1.23841333 -0.86001763 0.00000000
63.48174087 0.52099410 -0.16588435 1.23766850 -0.85898618 0.00000000
63.53176588 0.51978550 -0.16647010 1.23809124 -0.86004221 0.00000000
63.58179090 0.51968915 -0.16421677 1.23939718 -0.86056731 0.00000000
63.63181591 0.51728869 -0.16467576 1.23968647 -0.86181750 0.00000000
63.68184092 0.51928685 -0.16589340 1.24104141 -0.86225715 0.00000000
63.73186593 0.51981069 -0.16321296 1.24144774 -0.86118954 0.00000000
63.78189095 0.51708992 -0.16260850 1.24150508 -0.85973849 0.00000000
63.83191596 0.51748462 -0.16183945 1.24240932 -0.85861806 0.00000000
63.88194097 0.51589890 -0.16266523 1.24424515 -0.86201043 0.00000000
63.93196598 0.51842980 -0.16471891 1.24611181 -0.86115956 0.00000000
63.98199100 0.51875891 -0.16417623 1.24369562 -0.85991534 0.00000000
64.03201601 0.51905742 -0.16146841 1.24203975 -0.85897748 0.00000000
64.08204102 0.52093025 -0.16267885 1.24067394 -0.85878806 0.00000000
64.13206603 0.51915768 -0.16145832 1.23723477 -0.86190843 0.00000000
64.18209105 0.52245379 -0.16003209 1.23801991 -0.86420216 0.00000000
64.23211606 0.52347529 -0.16045388 1.23975320 -0.86606353 0.00000000
64.28214107 0.51785906 -0.16402266 1.23941976 -0.86588043 0.00000000
64.33216608 0.51711256 -0.16203532 1.23865759 -0.87038577 0.00000000
64.38219110 0.51388509 -0.16209128 1.23873013 -0.86730581 0.00000000
64.43221611 0.51339480 -0.16053172 1.23604457 -0.86720887 0.00000000
64.48224112 0.51341887 -0.15935932 1.23488192 -0.86717251 0.00000000
64.53226613 0.51539682 -0.15931489 1.23468713 -0.86726354 0.00000000
64.58229115 0.51352167 -0.16243972 1.23257237 -0.86598239 0.00000000
64.63231616 0.51517240 -0.16335021 1.23254051 -0.86268180 0.00000000
64.68234117 0.51619771 -0.16501481 1.23231154 -0.86204550 0.00000000
64.73236618 0.51489775 -0.16522958 1.22868800 -0.86427450 0.00000000
64.78239120 0.51698059 -0.16662278 1.22710067 -0.86112280 0.00000000
64.83241621 0.51913843 -0.16705266 1.22409185 -0.86032662 0.00000000
64.88244122 0.51815533 -0.16735762 1.22498395 -0.85889292 0.00000000
64.93246623 0.51542064 -0.16739239 1.22259153 -0.86110305 0.00000000
64.98249125 0.51188365 -0.16526495 1.22207730 -0.85680823 0.00000000
65.03251626 0.51078392 -0.16635885 1.22318917 -0.85973793 0.00000000
65.08254127 0.50877204 -0.16582827 1.22390081 -0.85956759 0.00000000
65.13256628 0.50789867 -0.16803910 1.22407765 -0.86466044 0.00000000
65.18259130 0.51055089 -0.16640333 1.22448080 -0.86360541 0.00000000
65.23261631 0.51113264 -0.16604426 1.22287937 -0.86402132 0.00000000
65.28264132 0.50841742 -0.16998174 1.22113385 -0.86517098 0.00000000
65.33266633 0.50896913 -0.16994769 1.22176855 -0.86464126 0.00000000
65.38269135 0.51105629 -0.16788136 1.22321726 -0.86580119 0.00000000
65.43271636 0.50768751 -0.16810854 1.22008637 -0.86320590 0.00000000
65.48274137 0.51120742 -0.16725400 1.21786599 -0.86637245 0.00000000
65.53276638 0.51295705 -0.16291979 1.21815264 -0.86791044 0.00000000
65.58279140 0.51281249 -0.16527796 1.21837103 -0.86818266 0.00000000
65.63281641 0.51253286 -0.16562753 1.21692278 -0.86733224 0.00000000
65.68284142 0.51201713 -0.16277369 1.21598786 -0.86845459 0.00000000
65.73286643 0.51370493 -0.16267853 1.21511698 -0.86991540 0.00000000
65.78289145 0.51472872 -0.16057391 1.21619768 -0.87025671 0.00000000
65.83291646 0.51581582 -0.15984089 1.21646523 -0.87205716 0.00000000
65.88294147 0.51431851 -0.16077470 1.21275829 -0.87423288 0.00000000
65.93296648 0.51529253 -0.16081745 1.21442314 -0.87267063 0.00000000
65.98299150 0.51716272 -0.15973099 1.21384328 -0.87194757 0.00000000
66.03301651 0.51655103 -0.15898816 1.21176363 -0.86852651 0.00000000
66.08304152 0.51569413 -0.16111891 1.21170127 -0.86830841 0.00000000
66.13306653 0.51482384 -0.16189444 1.21122398 -0.86510630 0.00000000
66.18309155 0.51173877 -0.16204812 1.21319019 -0.86551658 0.00000000
66.23311656 0.51073462 -0.16352913 1.21167065 -0.86463687 0.00000000
66.28314157 0.51100541 -0.16326200 1.20985434 -0.86567749 0.00000000
66.33316658 0.51047847 -0.15940385 1.20684054 -0.86523331 0.00000000
66.38319160 0.50998910 -0.15895657 1.20618264 -0.86734924 0.00000000
66.43321661 0.51057878 -0.15849379 1.20775902 -0.86821521 0.00000000
66.48324162 0.51294803 -0.16141750 1.20653103 -0.86802731 0.00000000
66.53326663 0.51321937 -0.16378646 1.20660736 -0.86773127 0.00000000
66.58329165 0.51231097 -0.16298765 1.20935021 -0.86459761 0.00000000
66.63331666 0.51214499 -0.15799258 1.21009124 -0.86321693 0.00000000
66.68334167 0.51270440 -0.15974667 1.21008619 -0.86148843 0.00000000
66.73336668 0.51361058 -0.16082450 1.20776598 -0.86028593 0.00000000
66.78339170 0.51705718 -0.15980924 1.20624666 -0.85757523 0.00000000
66.83341671 0.51889393 -0.16086980 1.20566099 -0.85543993 0.00000000
66.88344172 0.51985364 -0.15890446 1.20781350 -0.85495624 0.00000000
66.93346673 0.52027544 -0.15797249 1.20829857 -0.85356629 0.00000000
66.98349175 0.52187769 -0.15584622 1.20763692 -0.85295861 0.00000000
67.03351676 0.52092821 -0.15436875 1.21061509 -0.85370664 0.00000000
67.08354177 0.51874350 -0.15356283 1.21117266 -0.85491272 0.00000000
67.13356678 0.51907859 -0.15546983 1.21305939 -0.85619331 0.00000000
67.18359180 0.51790536 -0.15605862 1.21377993 -0.86000597 0.00000000
67.23361681 0.51786001 -0.15395100 1.21526306 -0.86033491 0.00000000
67.28364182 0.51769171 -0.15549093 1.21353213 -0.85733962 0.00000000
67.33366683 0.51578274 -0.15294693 1.21546766 -0.85971688 0.00000000
67.38369185 0.51825313 -0.15050523 1.21304894 -0.85964436 0.00000000
67.43371686 0.51900869 -0.15087375 1.21464971 -0.85885897 0.00000000
67.48374187 0.51906811 -0.14855223 1.21567367 -0.85927957 0.00000000
67.53376688 0.51947857 -0.14923460 1.21455212 -0.86064807 0.00000000
67.58379190 0.51967468 -0.15200299 1.21384076 -0.86005820 0.00000000
67.63381691 0.52099061 -0.15092544 1.21882877 -0.85846652 0.00000000
67.68384192 0.51986150 -0.15436178 1.22038522 -0.86037349 0.00000000
67.73386693 0.51810340 -0.15606136 1.21961061 -0.86172515 0.00000000
67.78389195 0.51560645 -0.15721770 1.21842111 -0.86506581 0.00000000
67.83391696 0.51707824 -0.15747534 1.21612888 -0.86297750 0.00000000
67.88394197 0.51754379 -0.15449589 1.21716681 -0.86375610 0.00000000
67.93396698 0.51602486 -0.15360853 1.21767886 -0.86482174 0.00000000
67.98399200 0.51586300 -0.15343162 1.21494785 -0.86458367 0.00000000
68.03401701 0.51774882 -0.15260128 1.21620275 -0.86600043 0.00000000
68.08404202 0.51832173 -0.14820301 1.21864414 -0.86698695 0.00000000
68.13406703 0.52059411 -0.15189922 1.21582139 -0.86640295 0.00000000
68.18409205 0.52184254 -0.15126231 1.21715592 -0.86970945 0.00000000
68.23411706 0.52066324 -0.15064379 1.21750478 -0.86822002 0.00000000
68.28414207 0.52155612 -0.15239845 1.21940481 -0.86601571 0.00000000
68.33416708 0.52103227 -0.15230860 1.21941100 -0.86815902 0.00000000
68.38419210 0.51927887 -0.15447253 1.21927707 -0.87041766 0.00000000
68.43421711 0.51803872 -0.15551235 1.21959729 -0.86934201 0.00000000
68.48424212 0.52200633 -0.15789671 1.21922059 -0.87068531 0.00000000
68.53426713 0.52414990 -0.16052875 1.21944590 -0.86809442 0.00000000
68.58429215 0.52528788 -0.16131928 1.22073641 -0.86679100 0.00000000
68.63431716 0.52328124 -0.16259465 1.22430972 -0.86801899 0.00000000
68.68434217 0.52424705 -0.16220074 1.22460309 -0.86750707 0.00000000
68.73436718 0.52156423 -0.16575283 1.22405664 -0.86941441 0.00000000
68.78439220 0.52217190 -0.16397968 1.22367528 -0.87078182 0.00000000
68.83441721 0.52277828 -0.16233487 1.22580695 -0.86830679 0.00000000
68.88444222 0.52457196 -0.16248207 1.22856223 -0.86643356 0.00000000
68.93446723 0.52268385 -0.16181404 1.23038063 -0.86410625 0.00000000
68.98449225 0.52234790 -0.16024086 1.23094904 -0.86851327 0.00000000
69.03451726 0.52224127 -0.16012916 1.22987955 -0.86703026 0.00000000
69.08454227 0.52123441 -0.15988296 1.22965908 -0.86748540 0.00000000
69.13456728 0.52184997 -0.15961977 1.22939008 -0.86721577 0.00000000
69.18459230 0.52159602 -0.16175048 1.23040725 -0.86473831 0.00000000
69.23461731 0.52038071 -0.15836598 1.23027357 -0.86539779 0.00000000
69.28464232 0.52126875 -0.16006189 1.22884056 -0.86475366 0.00000000
69.33466733 0.51904441 -0.16353292 1.22925437 -0.86474589 0.00000000
69.38469235 0.51724739 -0.16158147 1.23313771 -0.86552114 0.00000000
69.43471736 0.51780672 -0.16005465 1.23214579 -0.86781129 0.00000000
69.48474237 0.51815544 -0.15974512 1.23082996 -0.86774611 0.00000000
69.53476738 0.51938247 -0.15937764 1.23143770 -0.87141966 0.00000000
69.58479240 0.51915173 -0.16088202 1.23229885 -0.87121460 0.00000000
69.63481741 0.52077762 -0.16150618 1.23111430 -0.87444064 0.00000000
69.68484242 0.51903668 -0.16407363 1.23373818 -0.87419406 0.00000000
69.73486743 0.51943695 -0.16409759 1.23536936 -0.87563870 0.00000000
69.78489245 0.51880496 -0.16173857 1.23515337 -0.87277526 0.00000000
69.83491746 0.51675809 -0.16226361 1.23158591 -0.87276227 0.00000000
69.88494247 0.51734769 -0.16254491 1.23248516 -0.87258176 0.00000000
69.93496748 0.51862746 -0.16445332 1.23283190 -0.87427481 0.00000000
69.98499250 0.51791312 -0.16299817 1.23269748 -0.87559087 0.00000000
70.03501751 0.52027077 -0.16362607 1.22966845 -0.87621375 0.00000000
70.08504252 0.52101386 -0.16159831 1.23073161 -0.87456519 0.00000000
70.13506753 0.52293269 -0.16367120 1.22869486 -0.87507581 0.00000000
70.18509255 0.52322554 -0.16354096 1.22776814 -0.87604066 0.00000000
70.23511756 0.52039576 -0.16244270 1.23071509 -0.87478352 0.00000000
70.28514257 0.51922486 -0.16082493 1.23346299 -0.87495455 0.00000000
70.33516758 0.52125844 -0.16177225 1.23262124 -0.87267553 0.00000000
70.38519260 0.52524896 -0.15982814 1.23165927 -0.87239025 0.00000000
70.43521761 0.52536332 -0.15790011 1.23443910 -0.87399132 0.00000000
70.48524262 0.52419127 -0.15821317 1.23732357 -0.87166615 0.00000000
70.53526763 0.52423532 -0.15719991 1.23792393 -0.87371429 0.00000000
70.58529265 0.52401119 -0.15578947 1.23597109 -0.87484385 0.00000000
70.63531766 0.52440501 -0.15559953 1.23253933 -0.87324402 0.00000000
70.68534267 0.52501143 -0.15370155 1.23246931 -0.87462009 0.00000000
70.73536768 0.52652026 -0.15414839 1.23278026 -0.87391734 0.00000000
70.78539270 0.52808927 -0.15446321 1.23186660 -0.87411191 0.00000000
70.83541771 0.53044547 -0.15524282 1.23354160 -0.87547608 0.00000000
70.88544272 0.53116161 -0.15762795 1.23445456 -0.87797829 0.00000000
70.93546773 0.53021146 -0.15743271 1.23335485 -0.88120664 0.00000000
70.98549275 0.53250843 -0.15713739 1.23277811 -0.88215152 0.00000000
71.03551776 0.53332582 -0.15544873 1.23520586 -0.88411668 0.00000000
71.08554277 0.53251315 -0.15550288 1.23419111 -0.88386899 0.00000000
71.13556778 0.53325349 -0.15495335 1.23510275 -0.88598039 0.00000000
71.18559280 0.53220758 -0.15576009 1.23584655 -0.88593883 0.00000000
71.23561781 0.53510144 -0.15592365 1.23440358 -0.88929805 0.00000000
71.28564282 0.53665954 -0.15957705 1.23704833 -0.88923439 0.00000000
71.33566783 0.53591510 -0.16054265 1.23745829 -0.89148097 0.00000000
71.38569285 0.53568196 -0.16341244 1.23378754 -0.89305807 0.00000000
71.43571786 0.53872220 -0.16443798 1.23194213 -0.89306747 0.00000000
71.48574287 0.53647951 -0.16405302 1.23188424 -0.89193905 0.00000000
71.53576788 0.53748870 -0.16289268 1.23121425 -0.89265896 0.00000000
71.58579290 0.53825200 -0.16390104 1.22956241 -0.89232825 0.00000000
71.63581791 0.53696796 -0.16278094 1.22979074 -0.89256749 0.00000000
71.68584292 0.53875734 -0.16181422 1.23113614 -0.89264193 0.00000000
71.73586793 0.53950050 -0.16376697 1.23245282 -0.89401005 0.00000000
71.78589295 0.54010942 -0.16127350 1.23557015 -0.89571531 0.00000000
71.83591796 0.53968170 -0.16010697 1.23292243 -0.89648596 0.00000000
71.88594297 0.54165712 -0.16136436 1.23161935 -0.89669947 0.00000000
71.93596798 0.54033738 -0.16021147 1.23208426 -0.89414051 0.00000000
71.98599300 0.53998267 -0.15907448 1.23052105 -0.89455415 0.00000000
72.03601801 0.53823492 -0.15588020 1.23113916 -0.89210344 0.00000000
72.08604302 0.54062440 -0.15764826 1.23233507 -0.89236825 0.00000000
72.13606803 0.53850145 -0.15882836 1.23279365 -0.89251717 0.00000000
72.18609305 0.53882669 -0.15791417 1.23293633 -0.89420086 0.00000000
72.23611806 0.53889278 -0.15724855 1.23249986 -0.89378164 0.00000000
72.28614307 0.53757915 -0.15694888 1.23126688 -0.89415708 0.00000000
72.33616808 0.54046252 -0.15735561 1.23223119 -0.89528905 0.00000000
72.38619310 0.54071219 -0.15810180 1.23050917 -0.89623056 0.00000000
72.43621811 0.54172020 -0.15717196 1.23016262 -0.89641008 0.00000000
72.48624312 0.54173091 -0.15552468 1.22902337 -0.89690755 0.00000000
72.53626813 0.54423774 -0.15642209 1.23165719 -0.89665360 0.00000000
72.58629315 0.54246779 -0.15674103 1.23037260 -0.89364462 0.00000000
72.63631816 0.54230523 -0.15696573 1.23182867 -0.89305082 0.00000000
72.68634317 0.54449273 -0.15606699 1.23281137 -0.89192238 0.00000000
72.73636818 0.54287552 -0.15561085 1.23065236 -0.89168530 0.00000000
72.78639320 0.54522297 -0.15365796 1.23019205 -0.89292589 0.00000000
72.83641821 0.54307642 -0.15390984 1.23053555 -0.89201032 0.00000000
72.88644322 0.54334900 -0.15150643 1.23115718 -0.89407795 0.00000000
72.93646823 0.54473921 -0.15079582 1.23125770 -0.89563431 0.00000000
72.98649325 0.54367701 -0.15028881 1.23117695 -0.89625094 0.00000000
73.03651826 0.54324106 -0.15021029 1.23163393 -0.89836730 0.00000000
73.08654327 0.54308657 -0.15091442 1.23331296 -0.89816140 0.00000000
73.13656828 0.54275595 -0.15135600 1.23663340 -0.89671161 0.00000000
73.18659330 0.54556481 -0.15114145 1.23690489 -0.90109383 0.00000000
73.23661831 0.54397554 -0.15158431 1.23553864 -0.90159551 0.00000000
73.28664332 0.54163084 -0.15396551 1.23565240 -0.89863575 0.00000000
73.33666833 0.54056474 -0.15319476 1.23589890 -0.89852795 0.00000000
73.38669335 0.54093388 -0.15604520 1.23793303 -0.89752131 0.00000000
73.43671836 0.54007943 -0.15728578 1.23730394 -0.89728165 0.00000000
73.48674337 0.53620159 -0.15842574 1.23613380 -0.89595321 0.00000000
73.53676838 0.53475826 -0.15973777 1.23719752 -0.89640931 0.00000000
73.58679340 0.53383695 -0.16033635 1.23928087 -0.89404486 0.00000000
73.63681841 0.53320773 -0.16168575 1.23764616 -0.89376823 0.00000000
73.68684342 0.53386866 -0.15898124 1.23840680 -0.89574337 0.00000000
73.73686843 0.53452056 -0.15821508 1.23826448 -0.89703689 0.00000000
73.78689345 0.53285594 -0.15926095 1.23682112 -0.89909707 0.00000000
73.83691846 0.53244953 -0.15889426 1.23824738 -0.89738545 0.00000000
73.88694347 0.53186313 -0.15630940 1.23830468 -0.89714459 0.00000000
73.93696848 0.53177386 -0.15514448 1.23827022 -0.89962293 0.00000000
73.98699350 0.53237292 -0.15660701 1.23712957 -0.89872758 0.00000000
74.03701851 0.53198165 -0.15761576 1.23386397 -0.90047798 0.00000000
74.08704352 0.53228706 -0.15633526 1.23373969 -0.90035796 0.00000000
74.13706853 0.53102298 -0.15509520 1.23366139 -0.90186382 0.00000000
74.18709355 0.53079046 -0.15834782 1.23424934 -0.90439911 0.00000000
74.23711856 0.53129309 -0.15821836 1.23281284 -0.90325937 0.00000000
74.28714357 0.52874195 -0.15794759 1.23273163 -0.90651667 0.00000000
74.33716858 0.52618013 -0.15525445 1.22953757 -0.90356205 0.00000000
74.38719360 0.52864189 -0.15566076 1.23063014 -0.90513015 0.00000000
74.43721861 0.52857331 -0.15466809 1.22845634 -0.90630362 0.00000000
74.48724362 0.52957067 -0.15536060 1.22745499 -0.90236355 0.00000000
74.53726863 0.53001121 -0.15711099 1.22696873 -0.90312628 0.00000000
74.58729365 0.53023057 -0.15508328 1.22794642 -0.90363066 0.00000000
74.63731866 0.52836825 -0.15576217 1.22890544 -0.90396900 0.00000000
74.68734367 0.52785557 -0.15558466 1.22796733 -0.90382617 0.00000000
74.73736868 0.52659900 -0.15480544 1.22731637 -0.90244570 0.00000000
74.78739370 0.52688573 -0.15582296 1.22775444 -0.90176918 0.00000000
74.83741871 0.52553932 -0.15378438 1.22845630 -0.90411143 0.00000000
74.88744372 0.52567175 -0.15156860 1.22734098 -0.90207249 0.00000000
74.93746873 0.52330231 -0.15253914 1.22909804 -0.89969307 0.00000000
74.98749375 0.52118528 -0.15268950 1.22957568 -0.89765555 0.00000000
75.03751876 0.52238212 -0.15276135 1.22727609 -0.89967262 0.00000000
75.08754377 0.52241262 -0.15368143 1.22872193 -0.89766546 0.00000000
75.13756878 0.52325844 -0.15409914 1.23323436 -0.89733907 0.00000000
75.18759380 0.52157213 -0.15420129 1.23306369 -0.89785796 0.00000000
75.23761881 0.52263752 -0.15624737 1.23165703 -0.89589709 0.00000000
75.28764382 0.51947458 -0.15547371 1.23062753 -0.89466077 0.00000000
75.33766883 0.51893669 -0.15602736 1.23191676 -0.89521280 0.00000000
75.38769385 0.52159150 -0.15527292 1.23175507 -0.89512375 0.00000000
75.43771886 0.52172388 -0.15810365 1.23287319 -0.89533057 0.00000000
75.48774387 0.52483855 -0.15962622 1.23213870 -0.89612682 0.00000000
75.53776888 0.52726204 -0.16018641 1.23156505 -0.89725108 0.00000000
75.58779390 0.52669225 -0.16107877 1.22896383 -0.89893412 0.00000000
75.63781891 0.52708217 -0.15899970 1.22801951 -0.90179006 0.00000000
75.68784392 0.52928315 -0.15686459 1.22696470 -0.90071562 0.00000000
75.73786893 0.52883225 -0.15836371 1.22711173 -0.90014085 0.00000000
75.78789395 0.52847966 -0.15901586 1.22716254 -0.90220297 0.00000000
75.83791896 0.53089003 -0.15889390 1.22205877 -0.90081330 0.00000000
75.88794397 0.52965557 -0.15852893 1.22273121 -0.89962376 0.00000000
75.93796898 0.53114380 -0.15913071 1.22367649 -0.89938461 0.00000000
75.98799400 0.53109037 -0.15860393 1.22497531 -0.90051112 0.00000000
76.03801901 0.53134871 -0.16049615 1.22531629 -0.89864034 0.00000000
76.08804402 0.53403879 -0.16196838 1.22543188 -0.89830065 0.00000000
76.13806903 0.53367545 -0.16287108 1.22370538 -0.89741227 0.00000000
76.18809405 0.53620915 -0.16363035 1.22657902 -0.89630014 0.00000000
76.23811906 0.53589689 -0.16363148 1.22644273 -0.89623445 0.00000000
76.28814407 0.53488207 -0.16525562 1.22829801 -0.89628220 0.00000000
76.33816908 0.53955350 -0.16427089 1.22738476 -0.89849352 0.00000000
76.38819410 0.53687009 -0.16414889 1.22634964 -0.89755681 0.00000000
76.43821911 0.53728715 -0.16549756 1.22397620 -0.89836348 0.00000000
76.48824412 0.53557152 -0.16561539 1.22297746 -0.89688642 0.00000000
76.53826913 0.53895935 -0.16402398 1.22346879 -0.89621720 0.00000000
76.58829415 0.53864139 -0.16376511 1.22242070 -0.89770781 0.00000000
76.63831916 0.53797573 -0.16556185 1.22368988 -0.89769926 0.00000000
76.68834417 0.53797468 -0.16507011 1.22254495 -0.89737969 0.00000000
76.73836918 0.53686299 -0.16671161 1.22116216 -0.89630650 0.00000000
76.78839420 0.53482445 -0.16627928 1.22231856 -0.89643582 0.00000000
76.83841921 0.53715394 -0.16641640 1.22486688 -0.89405286 0.00000000
76.88844422 0.53641264 -0.16762872 1.22191690 -0.89460319 0.00000000
76.93846923 0.53563558 -0.16715540 1.22188057 -0.89396183 0.00000000
76.98849425 0.53534713 -0.16527894 1.21802927 -0.89244075 0.00000000
77.03851926 0.53737696 -0.16314900 1.21752694 -0.89331569 0.00000000
77.08854427 0.53607854 -0.16367407 1.21702463 -0.89346661 0.00000000
77.13856928 0.53734056 -0.16645237 1.21553230 -0.89261539 0.00000000
77.18859430 0.53858973 -0.16702866 1.21280374 -0.89477062 0.00000000
77.23861931 0.54025791 -0.16683163 1.21326458 -0.89286764 0.00000000
77.28864432 0.53877968 -0.16874524 1.21282471 -0.89377547 0.00000000
77.33866933 0.53879220 -0.16998465 1.21352344 -0.89182020 0.00000000
77.38869435 0.53748078 -0.16918489 1.21386361 -0.89115913 0.00000000
77.43871936 0.53822857 -0.16919262 1.21446730 -0.89023208 0.00000000
77.48874437 0.53853087 -0.17030200 1.21478097 -0.89044975 0.00000000
77.53876938 0.53506201 -0.16867791 1.21738811 -0.88874365 0.00000000
77.58879440 0.53551548 -0.17148231 1.21613285 -0.89077307 0.00000000
77.63881941 0.53655578 -0.17113808 1.21835913 -0.89139834 0.00000000
77.68884442 0.53650105 -0.17014213 1.21709624 -0.89280741 0.00000000
77.73886943 0.53458470 -0.16803207 1.21378889 -0.89229457 0.00000000
77.78889445 0.53426593 -0.16661325 1.21316644 -0.89270267 0.00000000
77.83891946 0.53246732 -0.16536757 1.21308544 -0.89425875 0.00000000
77.88894447 0.53029827 -0.16306278 1.21121094 -0.89363197 0.00000000
77.93896948 0.53121376 -0.16261936 1.21017473 -0.89331498 0.00000000
77.98899450 0.53190339 -0.16415971 1.20917660 -0.89251236 0.00000000
78.03901951 0.53061876 -0.16607940 1.21118603 -0.89469559 0.00000000
78.08904452 0.53319215 -0.16604003 1.21137210 -0.89646509 0.00000000
78.13906953 0.53558696 -0.16577821 1.21111350 -0.89610137 0.00000000
78.18909455 0.53471449 -0.16502356 1.20878173 -0.89679644 0.00000000
78.23911956 0.53354713 -0.16646861 1.20803391 -0.89863358 0.00000000
78.28914457 0.53428150 -0.16727496 1.21043578 -0.89928760 0.00000000
78.33916958 0.53658359 -0.16848569 1.21000349 -0.90103554 0.00000000
78.38919460 0.53863203 -0.17102849 1.21126776 -0.90155882 0.00000000
78.43921961 0.53824232 -0.17413952 1.21048843 -0.90228559 0.00000000
78.48924462 0.53801424 -0.17667714 1.20845641 -0.90456474 0.00000000
78.53926963 0.53803941 -0.17636632 1.20909389 -0.90348072 0.00000000
78.58929465 0.54036612 -0.17519467 1.21035151 -0.90188603 0.00000000
78.63931966 0.53969960 -0.17520261 1.20888836 -0.90321421 0.00000000
78.68934467 0.53821192 -0.17375785 1.21066203 -0.90340149 0.00000000
78.73936968 0.53996502 -0.17669395 1.21212821 -0.90591215 0.00000000
78.78939470 0.53955742 -0.17553118 1.21235968 -0.90430596 0.00000000
78.83941971 0.54125256 -0.17249785 1.21313205 -0.90293633 0.00000000
78.88944472 0.54205395 -0.17305196 1.21216836 -0.90148838 0.00000000
78.93946973 0.54254452 -0.17373209 1.21217632 -0.90471012 0.00000000
78.98949475 0.54010150 -0.17291374 1.21231190 -0.90346373 0.00000000
79.03951976 0.53896477 -0.16910846 1.21453177 -0.90647623 0.00000000
79.08954477 0.53885845 -0.17165449 1.21468814 -0.90668279 0.00000000
79.13956978 0.54095541 -0.17222984 1.21341445 -0.90681148 0.00000000
79.18959480 0.54125219 -0.17302398 1.21229051 -0.90702689 0.00000000
79.23961981 0.54181614 -0.17259252 1.20961402 -0.90293548 0.00000000
79.28964482 0.54279318 -0.17247244 1.20884443 -0.90532942 0.00000000
79.33966983 0.54379012 -0.17019903 1.20944905 -0.90855616 0.00000000
79.38969485 0.54299226 -0.16925359 1.20819280 -0.90657386 0.00000000
79.43971986 0.54066920 -0.16857809 1.20994188 -0.90622777 0.00000000
79.48974487 0.53916427 -0.16891583 1.20846249 -0.90410378 0.00000000
79.53976988 0.54077072 -0.16847036 1.20778735 -0.90455566 0.00000000
79.58979490 0.54077761 -0.16732303 1.20588073 -0.90299572 0.00000000
79.63981991 0.54152331 -0.16758955 1.20609685 -0.90080349 0.00000000
79.68984492 0.53934139 -0.16621468 1.20728157 -0.90003822 0.00000000
79.73986993 0.54046464 -0.16654352 1.20775083 -0.90151263 0.00000000
79.78989495 0.54064204 -0.16633835 1.21090365 -0.89922911 0.00000000
79.83991996 0.54043259 -0.16705913 1.21011719 -0.89724755 0.00000000
79.88994497 0.54190281 -0.16699912 1.20917489 -0.89477835 0.00000000
79.93996998 0.54120409 -0.16597645 1.20689507 -0.89434899 0.00000000
79.98999500 0.54195176 -0.16885528 1.20478425 -0.89512289 0.00000000
80.04002001 0.54068280 -0.16863311 1.20478253 -0.89614646 0.00000000
80.09004502 0.54203665 -0.17118606 1.20532899 -0.89441039 0.00000000
80.14007004 0.54294027 -0.17033198 1.20389685 -0.89384186 0.00000000
80.19009505 0.54399467 -0.16702642 1.20587949 -0.89381974 0.00000000
80.24012006 0.54158414 -0.16612031 1.20768091 -0.89448268 0.00000000
80.29014507 0.54227061 -0.16465262 1.20522590 -0.89410201 0.00000000
80.34017009 0.54145182 -0.16318559 1.20780154 -0.89386915 0.00000000
80.39019510 0.54076336 -0.16313521 1.20782722 -0.89511305 0.00000000
80.44022011 0.54154908 -0.16359225 1.20957769 -0.89470738 0.00000000
80.49024512 0.54161880 -0.16466430 1.20684488 -0.89639493 0.00000000
80.54027014 0.54358615 -0.16279140 1.20600126 -0.89713370 0.00000000
80.59029515 0.54574744 -0.16126533 1.20704071 -0.89764707 0.00000000
80.64032016 0.54584545 -0.16234641 1.20622798 -0.89804511 0.00000000
80.69034517 0.54504998 -0.16085919 1.20753639 -0.89848256 0.00000000
80.74037019 0.54535848 -0.16132999 1.20825797 -0.89922274 0.00000000
80.79039520 0.54596195 -0.16188707 1.21011116 -0.90082945 0.00000000
80.84042021 0.54603850 -0.16097102 1.20976525 -0.90025302 0.00000000
80.89044522 0.54577597 -0.16185046 1.20781812 -0.90077144 0.00000000
80.94047024 0.54599023 -0.15974297 1.20860053 -0.90346198 0.00000000
80.99049525 0.54506010 -0.16200842 1.21086726 -0.90264648 0.00000000
81.04052026 0.54301846 -0.16507798 1.21258750 -0.90345344 0.00000000
81.09054527 0.54455999 -0.16578546 1.21255725 -0.90374581 0.00000000
81.14057029 0.54495925 -0.16219692 1.21308984 -0.90264205 0.00000000
81.19059530 0.54428404 -0.15974522 1.21607605 -0.90233207 0.00000000
81.24062031 0.54513269 -0.15804984 1.21452909 -0.90352593 0.00000000
81.29064532 0.54528009 -0.16164742 1.21364848 -0.90463368 0.00000000
81.34067034 0.54450597 -0.16215383 1.21196862 -0.90666438 0.00000000
81.39069535 0.54521285 -0.16095428 1.21130905 -0.90759890 0.00000000
81.44072036 0.54750594 -0.16393368 1.21027634 -0.90629183 0.00000000
81.49074537 0.54916182 -0.16567314 1.20976250 -0.90540192 0.00000000
81.54077039 0.54738299 -0.16671605 1.20975752 -0.90507924 0.00000000
81.59079540 0.54565068 -0.16557927 1.20977207 -0.90459976 0.00000000
81.64082041 0.54405709 -0.16564937 1.20648000 -0.90555363 0.00000000
81.69084542 0.54139990 -0.16522588 1.20812507 -0.90554601 0.00000000
81.74087044 0.54080468 -0.16665385 1.20607221 -0.90466571 0.00000000
81.79089545 0.53989576 -0.16660428 1.20707908 -0.90440292 0.00000000
81.84092046 0.54056300 -0.16559192 1.20755189 -0.90656891 0.00000000
81.89094547 0.53879941 -0.16779528 1.20632855 -0.90549841 0.00000000
81.94097049 0.54073418 -0.16829822 1.20648272 -0.90591531 0.00000000
81.99099550 0.54208901 -0.16948276 1.20794140 -0.90310421 0.00000000
82.04102051 0.54245729 -0.16942090 1.21023295 -0.90607658 0.00000000
82.09104552 0.54254615 -0.17007018 1.21115336 -0.90568169 0.00000000
82.14107054 0.54177737 -0.16904734 1.21238019 -0.90614816 0.00000000
82.19109555 0.53893817 -0.16997269 1.21216206 -0.90872381 0.00000000
82.24112056 0.53887884 -0.16941791 1.21003213 -0.90775317 0.00000000
82.29114557 0.53881554 -0.17035105 1.20989148 -0.90416014 0.00000000
82.34117059 0.54087279 -0.16974419 1.21224548 -0.90384604 0.00000000
82.39119560 0.53996928 -0.17015292 1.21519941 -0.90158606 0.00000000
82.44122061 0.53910695 -0.16848871 1.21323399 -0.90260046 0.00000000
82.49124562 0.53806617 -0.16822849 1.21629836 -0.90218132 0.00000000
82.54127064 0.53896869 -0.16962974 1.21432835 -0.90215475 0.00000000
82.59129565 0.53935605 -0.16941322 1.21578159 -0.90079759 0.00000000
82.64132066 0.53846649 -0.16868808 1.21524512 -0.89972635 0.00000000
82.69134567 0.53757716 -0.16942215 1.21400426 -0.90198566 0.00000000
82.74137069 0.53796211 -0.17024783 1.21384412 -0.90424272 0.00000000
82.79139570 0.53580489 -0.17033950 1.21389840 -0.90678624 0.00000000
82.84142071 0.53643454 -0.17042618 1.21512705 -0.90757789 0.00000000
82.89144572 0.53520980 -0.17030991 1.21772075 -0.90538811 0.00000000
82.94147074 0.53429767 -0.16894017 1.21519737 -0.90533119 0.00000000
82.99149575 0.53447803 -0.17060356 1.21416523 -0.90346545 0.00000000
83.04152076 0.53288516 -0.17051812 1.21355080 -0.90184261 0.00000000
83.09154577 0.53236879 -0.17295345 1.21028908 -0.90158209 0.00000000
83.14157079 0.53258581 -0.17197882 1.21036305 -0.90308572 0.00000000
83.19159580 0.53119987 -0.17241929 1.20847136 -0.90201534 0.00000000
83.24162081 0.53293645 -0.17421522 1.20782290 -0.90055476 0.00000000
83.29164582 0.53233990 -0.17368219 1.20584347 -0.89945816 0.00000000
83.34167084 0.53398489 -0.17319577 1.20584659 -0.89983755 0.00000000
83.39169585 0.53459485 -0.17205523 1.20623716 -0.90087939 0.00000000
83.44172086 0.53523470 -0.17344992 1.20432317 -0.89937019 0.00000000
83.49174587 0.53508825 -0.17388237 1.20588559 -0.90048287 0.00000000
83.54177089 0.53532696 -0.17260486 1.20567785 -0.90025921 0.00000000
83.59179590 0.53548652 -0.17382066 1.20537737 -0.90250886 0.00000000
83.64182091 0.53779538 -0.17361658 1.20509323 -0.90248384 0.00000000
83.69184592 0.53704516 -0.17578512 1.20298573 -0.90354141 0.00000000
83.74187094 0.53804512 -0.17756225 1.20605257 -0.90299822 0.00000000
83.79189595 0.53804443 -0.17735090 1.20574956 -0.89985103 0.00000000
83.84192096 0.53501661 -0.17671929 1.20505050 -0.89957071 0.00000000
83.89194597 0.53401847 -0.17558066 1.20209897 -0.89710531 0.00000000
83.94197099 0.53433174 -0.17870019 1.20094334 -0.89889060 0.00000000
83.99199600 0.53425291 -0.17895103 1.20374587 -0.89907089 0.00000000
84.04202101 0.53255736 -0.18090884 1.20388095 -0.89824431 0.00000000
84.09204602 0.53419950 -0.18109856 1.20377605 -0.90001803 0.00000000
84.14207104 0.53482795 -0.17769309 1.20451691 -0.89894465 0.00000000
84.19209605 0.53679777 -0.17851804 1.20497298 -0.90011612 0.00000000
84.24212106 0.53621837 -0.17693412 1.20487403 -0.90138371 0.00000000
84.29214607 0.53789327 -0.17559048 1.20478442 -0.90233008 0.00000000
84.34217109 0.53952073 -0.17602748 1.20279475 -0.90134075 0.00000000
84.39219610 0.53806324 -0.17454549 1.20149218 -0.90058491 0.00000000
84.44222111 0.53950449 -0.17407754 1.20005466 -0.89970479 0.00000000
84.49224612 0.53821525 -0.17493236 1.19998570 -0.89845883 0.00000000
84.54227114 0.53750727 -0.17494349 1.20073176 -0.89877320 0.00000000
84.59229615 0.53771156 -0.17632535 1.19970553 -0.89660083 0.00000000
84.64232116 0.53750731 -0.17648823 1.19919986 -0.89535507 0.00000000
84.69234617 0.53778077 -0.17554589 1.19810801 -0.89508627 0.00000000
84.74237119 0.53645420 -0.17407469 1.19934571 -0.89567790 0.00000000
84.79239620 0.53557458 -0.17324182 1.20044554 -0.89542285 0.00000000
84.84242121 0.53564873 -0.17561727 1.20107038 -0.89489794 0.00000000
84.89244622 0.53416899 -0.17422669 1.20151612 -0.89395749 0.00000000
84.94247124 0.53398201 -0.17630355 1.20069264 -0.89647713 0.00000000
84.99249625 0.53345394 -0.17557881 1.20172000 -0.89609234 0.00000000
85.04252126 0.53408944 -0.17778041 1.20024080 -0.89756678 0.00000000
85.09254627 0.53599637 -0.17812645 1.19945490 -0.89664735 0.00000000
85.14257129 0.53692227 -0.17836032 1.19807663 -0.89868027 0.00000000
85.19259630 0.53758962 -0.18016161 1.19752810 -0.89778820 0.00000000
85.24262131 0.53832293 -0.18077690 1.19907648 -0.90100247 0.00000000
85.29264632 0.53949820 -0.18290676 1.19914217 -0.89799677 0.00000000
85.34267134 0.53882117 -0.18341566 1.19938995 -0.89654414 0.00000000
85.39269635 0.54110712 -0.18130948 1.20024746 -0.89721918 0.00000000
85.44272136 0.54219794 -0.18242851 1.20051615 -0.89570090 0.00000000
85.49274637 0.54264611 -0.18132875 1.19767341 -0.89591979 0.00000000
85.54277139 0.54407030 -0.18257873 1.19446588 -0.89819541 0.00000000
85.59279640 0.54373140 -0.18258667 1.19340688 -0.89843086 0.00000000
85.64282141 0.54455391 -0.18118168 1.19575934 -0.89808419 0.00000000
85.69284642 0.54471979 -0.18005785 1.19481433 -0.89689996 0.00000000
85.74287144 0.54583300 -0.17871439 1.19696495 -0.89749435 0.00000000
85.79289645 0.54350901 -0.17949669 1.19828229 -0.89760433 0.00000000
85.84292146 0.54344757 -0.17976855 1.19940973 -0.89755395 0.00000000
85.89294647 0.54399352 -0.17679496 1.19811084 -0.89665963 0.00000000
85.94297149 0.54364888 -0.17714614 1.19867215 -0.89686783 0.00000000
85.99299650 0.54321007 -0.17708188 1.19957651 -0.89582797 0.00000000
86.04302151 0.54223738 -0.17796899 1.19971310 -0.89447981 0.00000000
86.09304652 0.54213289 -0.17716801 1.19770006 -0.89558278 0.00000000
86.14307154 0.54084440 -0.17774508 1.19708412 -0.89543893 0.00000000
86.19309655 0.53798759 -0.17857626 1.19712691 -0.89415327 0.00000000
86.24312156 0.53821081 -0.17722252 1.19705131 -0.89312424 0.00000000
86.29314657 0.53699873 -0.17685554 1.19652767 -0.89535412 0.00000000
86.34317159 0.53905313 -0.17638499 1.19529360 -0.89517746 0.00000000
86.39319660 0.53978616 -0.17648187 1.19701456 -0.89606432 0.00000000
86.44322161 0.54056845 -0.17470799 1.19685925 -0.89499690 0.00000000
86.49324662 0.53973406 -0.17593325 1.19759115 -0.89552165 0.00000000
86.54327164 0.54045174 -0.17616468 1.19913839 -0.89434737 0.00000000
86.59329665 0.54088926 -0.17644916 1.19997524 -0.89482480 0.00000000
86.64332166 0.54227160 -0.17839750 1.19971395 -0.89475097 0.00000000
86.69334667 0.54220298 -0.17754195 1.19879619 -0.89491090 0.00000000
86.74337169 0.54321511 -0.17843555 1.19799684 -0.89248598 0.00000000
86.79339670 0.54195830 -0.17944414 1.19707595 -0.89236763 0.00000000
86.84342171 0.54281662 -0.17839707 1.19771421 -0.89079081 0.00000000
86.89344672 0.54196171 -0.17782033 1.19984239 -0.89414842 0.00000000
86.94347174 0.54465134 -0.17780113 1.20309552 -0.89440258 0.00000000
86.99349675 0.54384490 -0.17886712 1.20397939 -0.89457034 0.00000000
87.04352176 0.54597112 -0.17917503 1.20319630 -0.89375903 0.00000000
87.09354677 0.54557127 -0.17898318 1.20375711 -0.89500314 0.00000000
87.14357179 0.54295546 -0.18082984 1.20482276 -0.89304083 0.00000000
87.19359680 0.54466406 -0.18301892 1.20691514 -0.89393221 0.00000000
87.24362181 0.54250212 -0.18269561 1.20679082 -0.89440123 0.00000000
87.29364682 0.54261163 -0.18309668 1.20627925 -0.89667911 0.00000000
87.34367184 0.54252201 -0.18251415 1.20573981 -0.89650725 0.00000000
87.39369685 0.54174650 -0.18096730 1.20615653 -0.89551568 0.00000000
87.44372186 0.54090904 -0.18227030 1.20579950 -0.89405067 0.00000000
87.49374687 0.54195981 -0.18323118 1.20329083 -0.89130005 0.00000000
87.54377189 0.54184532 -0.18194675 1.20436074 -0.89030816 0.00000000
87.59379690 0.54250144 -0.17980126 1.20302303 -0.88800272 0.00000000
87.64382191 0.54112416 -0.18162257 1.20090630 -0.88748518 0.00000000
87.69384692 0.54209971 -0.18198586 1.20104205 -0.88745122 0.00000000
87.74387194 0.54168912 -0.17960354 1.20182010 -0.88823048 0.00000000
87.79389695 0.54383433 -0.17679679 1.20358542 -0.88834451 0.00000000
87.84392196 0.54400032 -0.17637532 1.20374844 -0.88768239 0.00000000
87.89394697 0.54461732 -0.17932526 1.20486252 -0.88599496 0.00000000
87.94397199 0.54422062 -0.18070104 1.20318767 -0.88621854 0.00000000
87.99399700 0.54286339 -0.18093091 1.20335551 -0.88659485 0.00000000
88.04402201 0.54132377 -0.18182653 1.20390662 -0.88642855 0.00000000
88.09404702 0.54169603 -0.18129226 1.20356346 -0.88697336 0.00000000
88.14407204 0.54187157 -0.18280212 1.20380171 -0.88857060 0.00000000
88.19409705 0.54252852 -0.18240824 1.20320846 -0.89092650 0.00000000
88.24412206 0.54414356 -0.18384151 1.20039912 -0.89279374 0.00000000
88.29414707 0.54476562 -0.18273275 1.19876515 -0.89401622 0.00000000
88.34417209 0.54620630 -0.18087145 1.20004984 -0.89724947 0.00000000
88.39419710 0.54621280 -0.18041072 1.19770289 -0.89875557 0.00000000
88.44422211 0.54728037 -0.18013907 1.19656652 -0.89677285 0.00000000
88.49424712 0.54875006 -0.17892690 1.19594576 -0.89737422 0.00000000
88.54427214 0.54747237 -0.17658931 1.19901098 -0.89636882 0.00000000
88.59429715 0.54921823 -0.18017354 1.19872231 -0.89864426 0.00000000
88.64432216 0.54788474 -0.18030131 1.19620600 -0.90042756 0.00000000
88.69434717 0.54796456 -0.18167027 1.19436328 -0.90267638 0.00000000
88.74437219 0.54656939 -0.17999555 1.19391076 -0.90324035 0.00000000
88.79439720 0.54453439 -0.17953282 1.19416575 -0.90444740 0.00000000
88.84442221 0.54413278 -0.18144646 1.19379599 -0.90554841 0.00000000
88.89444722 0.54359762 -0.18206631 1.19378854 -0.90892987 0.00000000
88.94447224 0.54399549 -0.18204607 1.19463435 -0.91055997 0.00000000
88.99449725 0.54396535 -0.18044078 1.19457407 -0.91131917 0.00000000
89.04452226 0.54503464 -0.18028932 1.19349368 -0.91094011 0.00000000
89.09454727 0.54669621 -0.18028502 1.19214019 -0.90998869 0.00000000
89.14457229 0.54485595 -0.17964648 1.19250656 -0.90955280 0.00000000
89.19459730 0.54335935 -0.17882694 1.19364515 -0.90992649 0.00000000
89.24462231 0.54189008 -0.18009421 1.19527203 -0.91090532 0.00000000
89.29464732 0.54237654 -0.17829550 1.19684905 -0.90968300 0.00000000
89.34467234 0.54209189 -0.17675096 1.19551784 -0.90845872 0.00000000
89.39469735 0.54182888 -0.17628173 1.19427359 -0.90928688 0.00000000
89.44472236 0.54236983 -0.17580876 1.19456996 -0.91089582 0.00000000
89.49474737 0.54224196 -0.17514085 1.19534791 -0.91201493 0.00000000
89.54477239 0.54213442 -0.17506217 1.19475319 -0.91157347 0.00000000
89.59479740 0.54274505 -0.17616642 1.19510325 -0.91022723 0.00000000
89.64482241 0.54429160 -0.17633854 1.19601032 -0.91136677 0.00000000
89.69484742 0.54420187 -0.17802121 1.19455029 -0.90933509 0.00000000
89.74487244 0.54243629 -0.17752459 1.19591937 -0.90799532 0.00000000
89.79489745 0.54293213 -0.17534404 1.19655468 -0.90812399 0.00000000
89.84492246 0.54383772 -0.17437209 1.19799228 -0.90782134 0.00000000
89.89494747 0.54362137 -0.17291236 1.19957592 -0.90854354 0.00000000
89.94497249 0.54236772 -0.17411191 1.19984779 -0.90783333 0.00000000
89.99499750 0.54478248 -0.17208279 1.20008906 -0.90871492 0.00000000
90.04502251 0.54680721 -0.17282895 1.19978196 -0.91038667 0.00000000
90.09504752 0.54820592 -0.17524249 1.19915878 -0.91091549 0.00000000
90.14507254 0.54675619 -0.17256960 1.20068413 -0.91322415 0.00000000
90.19509755 0.54570904 -0.17151713 1.20272551 -0.91468276 0.00000000
90.24512256 0.54708023 -0.16960973 1.20145245 -0.91640605 0.00000000
90.29514757 0.54727845 -0.16932496 1.20202967 -0.91444993 0.00000000
90.34517259 0.54650122 -0.16865189 1.20306504 -0.91347930 0.00000000
90.39519760 0.54805568 -0.16976119 1.20172796 -0.91402837 0.00000000
90.44522261 0.54683785 -0.17180944 1.20318794 -0.91412579 0.00000000
90.49524762 0.54716830 -0.16841476 1.20315076 -0.91431332 0.00000000
90.54527264 0.54806862 -0.16712846 1.20283728 -0.91380458 0.00000000
90.59529765 0.54835689 -0.16585372 1.20221509 -0.91216616 0.00000000
90.64532266 0.54927743 -0.16571596 1.20409278 -0.91124555 0.00000000
90.69534767 0.54847523 -0.16680159 1.20665016 -0.91017685 0.00000000
90.74537269 0.54637879 -0.16655030 1.20661758 -0.90959739 0.00000000
90.79539770 0.54680723 -0.16617052 1.20678274 -0.91113897 0.00000000
90.84542271 0.54764621 -0.16744686 1.20413439 -0.91077479 0.00000000
90.89544772 0.54835769 -0.16399116 1.20459258 -0.90706083 0.00000000
90.94547274 0.54876339 -0.16454609 1.20607895 -0.90719605 0.00000000
90.99549775 0.54700653 -0.16260474 1.20619086 -0.90846594 0.00000000
91.04552276 0.54866111 -0.16212744 1.21001013 -0.90678357 0.00000000
91.09554777 0.54878849 -0.16290307 1.21017207 -0.90744302 0.00000000
91.14557279 0.54766808 -0.16309111 1.20940606 -0.90773141 0.00000000
91.19559780 0.55015367 -0.16469959 1.21006967 -0.90859626 0.00000000
91.24562281 0.55013947 -0.16312279 1.21132194 -0.91033866 0.00000000
91.29564782 0.55089525 -0.16440238 1.21130380 -0.90938466 0.00000000
91.34567284 0.55126280 -0.16494393 1.21249468 -0.90906227 0.00000000
91.39569785 0.55137157 -0.16345045 1.21054206 -0.90582516 0.00000000
91.44572286 0.55103847 -0.16420165 1.21132976 -0.90767335 0.00000000
91.49574787 0.55031014 -0.16449495 1.20961751 -0.90601823 0.00000000
91.54577289 0.55055087 -0.16389782 1.20785116 -0.90659862 0.00000000
91.59579790 0.55304867 -0.16450045 1.20687231 -0.90911476 0.00000000
91.64582291 0.55134744 -0.16527668 1.20745762 -0.90812018 0.00000000
91.69584792 0.55068037 -0.16552293 1.20672698 -0.90902207 0.00000000
91.74587294 0.55218321 -0.16687269 1.20764120 -0.90999939 0.00000000
91.79589795 0.55107915 -0.16742104 1.20657159 -0.90756873 0.00000000
91.84592296 0.55091551 -0.16762624 1.20495647 -0.90759397 0.00000000
91.89594797 0.55115253 -0.16880111 1.20588640 -0.90861841 0.00000000
91.94597299 0.55036112 -0.17041630 1.20521395 -0.90905870 0.00000000
91.99599800 0.54960997 -0.17050752 1.20671065 -0.90936150 0.00000000
92.04602301 0.55065748 -0.17036965 1.20520260 -0.91039886 0.00000000
92.09604802 0.54993696 -0.17201333 1.20279672 -0.91193372 0.00000000
92.14607304 0.54913131 -0.17042437 1.20074366 -0.91045480 0.00000000
92.19609805 0.54954090 -0.17110837 1.20068035 -0.91060057 0.00000000
92.24612306 0.54740240 -0.17221179 1.20302048 -0.90876371 0.00000000
92.29614807 0.54772783 -0.17117862 1.20181556 -0.90987063 0.00000000
92.34617309 0.54818965 -0.17171744 1.19871303 -0.91028020 0.00000000
92.39619810 0.54729587 -0.17141046 1.19822609 -0.91079988 0.00000000
92.44622311 0.54644236 -0.17086906 1.19685648 -0.91077620 0.00000000
92.49624812 0.54702577 -0.17150905 1.19823165 -0.91332647 0.00000000
92.54627314 0.54637966 -0.17152580 1.19873683 -0.91425563 0.00000000
92.59629815 0.54681951 -0.16992384 1.19836462 -0.91456232 0.00000000
92.64632316 0.54887913 -0.17042909 1.19868431 -0.91527056 0.00000000
92.69634817 0.54909077 -0.17001265 1.19931804 -0.91444187 0.00000000
92.74637319 0.54870542 -0.17001547 1.20059065 -0.91503455 0.00000000
92.79639820 0.54981705 -0.16825729 1.19984570 -0.91393385 0.00000000
92.84642321 0.55086362 -0.16741375 1.20015318 -0.91291178 0.00000000
92.89644822 0.55094349 -0.16909165 1.20057698 -0.91458272 0.00000000
92.94647324 0.55136257 -0.16732541 1.20166797 -0.91405034 0.00000000
92.99649825 0.55047095 -0.16856872 1.20171070 -0.91344601 0.00000000
93.04652326 0.54998172 -0.16594243 1.20220558 -0.91375206 0.00000000
93.09654827 0.55010137 -0.16500048 1.20262288 -0.91422769 0.00000000
93.14657329 0.54937979 -0.16594886 1.20237139 -0.91451851 0.00000000
93.19659830 0.55086671 -0.16480460 1.20161626 -0.91344483 0.00000000
93.24662331 0.55026109 -0.16616910 1.20078392 -0.91355910 0.00000000
93.29664832 0.55044135 -0.16732800 1.20024529 -0.91333012 0.00000000
93.34667334 0.55002695 -0.16737278 1.20133072 -0.91181462 0.00000000
93.39669835 0.54931530 -0.16920106 1.20029650 -0.91425148 0.00000000
93.44672336 0.54982065 -0.17283720 1.19905079 -0.91359426 0.00000000
93.49674837 0.54976393 -0.17481698 1.19896848 -0.91477009 0.00000000
93.54677339 0.54747935 -0.17408960 1.20084140 -0.91407149 0.00000000
93.59679840 0.54419437 -0.17356316 1.20109142 -0.91111616 0.00000000
93.64682341 0.54316214 -0.17323157 1.20351654 -0.91385851 0.00000000
93.69684842 0.54306369 -0.17169904 1.20199361 -0.91266522 0.00000000
93.74687344 0.54244833 -0.17047793 1.20315794 -0.91290126 0.00000000
93.79689845 0.54159331 -0.16847913 1.20474728 -0.91431274 0.00000000
93.84692346 0.54055574 -0.16691712 1.20704335 -0.91257069 0.00000000
93.89694847 0.54103798 -0.16730770 1.20633602 -0.91216155 0.00000000
93.94697349 0.54080752 -0.16728928 1.20546715 -0.91300650 0.00000000
93.99699850 0.54102408 -0.16634122 1.20458083 -0.91355626 0.00000000
94.04702351 0.54285358 -0.16427025 1.20413777 -0.91256649 0.00000000
94.09704852 0.54232775 -0.16514487 1.20213654 -0.91137473 0.00000000
94.14707354 0.54148453 -0.16461291 1.19975698 -0.91093201 0.00000000
94.19709855 0.54180762 -0.16347939 1.20001707 -0.91043367 0.00000000
94.24712356 0.54205105 -0.16310373 1.19983574 -0.91018031 0.00000000
94.29714857 0.54186228 -0.16145168 1.19848820 -0.91021006 0.00000000
94.34717359 0.54010030 -0.16223889 1.19984689 -0.91044467 0.00000000
94.39719860 0.54141000 -0.16307251 1.20045448 -0.91123378 0.00000000
94.44722361 0.54336972 -0.16303507 1.20071212 -0.91075203 0.00000000
94.49724862 0.54550650 -0.16407293 1.20068775 -0.91143386 0.00000000
94.54727364 0.54448245 -0.16328025 1.19952786 -0.91190215 0.00000000
94.59729865 0.54581088 -0.16534767 1.19923138 -0.91033392 0.00000000
94.64732366 0.54353270 -0.16455616 1.20005073 -0.90907300 0.00000000
94.69734867 0.54235583 -0.16469445 1.19923156 -0.90812206 0.00000000
94.74737369 0.54086516 -0.16366806 1.19921885 -0.90754713 0.00000000
94.79739870 0.53977419 -0.16466969 1.19970802 -0.90752352 0.00000000
94.84742371 0.53892142 -0.16468130 1.20019509 -0.90534179 0.00000000
94.89744872 0.53902275 -0.16528201 1.19960797 -0.90283547 0.00000000
94.94747374 0.53870468 -0.16654592 1.20062648 -0.90436913 0.00000000
94.99749875 0.53847803 -0.16724132 1.19970011 -0.90265522 0.00000000
95.04752376 0.53854088 -0.16771692 1.20034740 -0.90135969 0.00000000
95.09754877 0.53824276 -0.16889260 1.19927395 -0.90110025 0.00000000
95.14757379 0.53845503 -0.16772331 1.20041044 -0.90130683 0.00000000
95.19759880 0.53721581 -0.16688718 1.20121145 -0.90145455 0.00000000
95.24762381 0.53763740 -0.16767426 1.20113099 -0.90357045 0.00000000
95.29764882 0.53710850 -0.16825779 1.20249586 -0.90409520 0.00000000
95.34767384 0.53818793 -0.16898136 1.20219156 -0.90460336 0.00000000
95.39769885 0.53870229 -0.17039559 1.20130498 -0.90464648 0.00000000
95.44772386 0.53848258 -0.17124224 1.20297764 -0.90586833 0.00000000
95.49774887 0.54074259 -0.17140683 1.20139673 -0.90613713 0.00000000
95.54777389 0.54044256 -0.17360688 1.20118484 -0.90494787 0.00000000
95.59779890 0.54218341 -0.17192004 1.20161624 -0.90515412 0.00000000
95.64782391 0.54213657 -0.17096784 1.19983412 -0.90492570 0.00000000
95.69784892 0.54109227 -0.17340382 1.20142434 -0.90477902 0.00000000
95.74787394 0.54324401 -0.17513769 1.20159078 -0.90800154 0.00000000
95.79789895 0.54283626 -0.17408979 1.20097472 -0.90945618 0.00000000
95.84792396 0.54332084 -0.17392773 1.20031979 -0.90868208 0.00000000
95.89794897 0.54613566 -0.17306619 1.20211345 -0.90759569 0.00000000
95.94797399 0.54546745 -0.17224872 1.20110913 -0.90858887 0.00000000
95.99799900 0.54508343 -0.17132794 1.20086882 -0.90747750 0.00000000
96.04802401 0.54600413 -0.17123517 1.20003072 -0.90895112 0.00000000
96.09804902 0.54718824 -0.17192690 1.19910976 -0.91057607 0.00000000
96.14807404 0.54839187 -0.17111833 1.19931834 -0.91101342 0.00000000
96.19809905 0.54889922 -0.17221753 1.19866553 -0.90958711 0.00000000
96.24812406 0.54904060 -0.17289384 1.20105840 -0.91009994 0.00000000
96.29814907 0.54898509 -0.17168508 1.20077418 -0.90902359 0.00000000
96.34817409 0.54709741 -0.17256312 1.19976985 -0.90916623 0.00000000
96.39819910 0.54611276 -0.17133060 1.20115113 -0.90961684 0.00000000
96.44822411 0.54601475 -0.17186439 1.20223164 -0.91095951 0.00000000
96.49824912 0.54603793 -0.17100511 1.20225442 -0.91060738 0.00000000
96.54827414 0.54402301 -0.17280515 1.20166594 -0.91023709 0.00000000
96.59829915 0.54399840 -0.17195609 1.20369709 -0.90898997 0.00000000
96.64832416 0.54479718 -0.17268723 1.20342818 -0.90895318 0.00000000
96.69834917 0.54284589 -0.17191202 1.20542662 -0.90813313 0.00000000
96.74837419 0.54114986 -0.17029095 1.20283488 -0.90895819 0.00000000
96.79839920 0.54129678 -0.17216758 1.20228988 -0.90840268 0.00000000
96.84842421 0.54120327 -0.17196822 1.20107639 -0.90671950 0.00000000
96.89844922 0.54025503 -0.17311253 1.19968518 -0.90561426 0.00000000
96.94847424 0.54207873 -0.17168187 1.19964181 -0.90855766 0.00000000
96.99849925 0.54147978 -0.17089104 1.20053785 -0.90943493 0.00000000
97.04852426 0.54141773 -0.16922716 1.19901060 -0.90905731 0.00000000
97.09854927 0.53986817 -0.16983805 1.19980542 -0.90634335 0.00000000
97.14857429 0.53807739 -0.16899228 1.19752703 -0.90705091 0.00000000
97.19859930 0.53806541 -0.16640508 1.19735457 -0.90897494 0.00000000
97.24862431 0.54012682 -0.16674753 1.19676114 -0.90830793 0.00000000
97.29864932 0.53894726 -0.16742602 1.19740960 -0.90836530 0.00000000
97.34867434 0.53964843 -0.16940582 1.19647179 -0.90913457 0.00000000
97.39869935 0.53761406 -0.16951448 1.19785806 -0.90793788 0.00000000
97.44872436 0.53758044 -0.16968143 1.19723919 -0.90960125 0.00000000
97.49874937 0.53798668 -0.16946185 1.19545410 -0.90823799 0.00000000
97.54877439 0.53921181 -0.17000846 1.19452739 -0.90800248 0.00000000
97.59879940 0.53867775 -0.17041787 1.19445390 -0.90808636 0.00000000
97.64882441 0.53794575 -0.16989006 1.19419900 -0.90725368 0.00000000
97.69884942 0.53777372 -0.17105441 1.19482715 -0.90544519 0.00000000
97.74887444 0.53786521 -0.17062442 1.19718040 -0.90761548 0.00000000
97.79889945 0.53700249 -0.17058498 1.19742141 -0.90931599 0.00000000
97.84892446 0.53674444 -0.17017217 1.19583475 -0.90760869 0.00000000
97.89894947 0.53836000 -0.17053078 1.19610017 -0.90955563 0.00000000
97.94897449 0.53889991 -0.16991576 1.19703957 -0.90712391 0.00000000
97.99899950 0.54065412 -0.16964068 1.19692134 -0.90661835 0.00000000
98.04902451 0.54197149 -0.16996991 1.19738886 -0.90698158 0.00000000
98.09904952 0.54158493 -0.16963872 1.19531831 -0.90576118 0.00000000
98.14907454 0.54224021 -0.16927803 1.19660634 -0.90514259 0.00000000
98.19909955 0.54178583 -0.16986954 1.19803680 -0.90650215 0.00000000
98.24912456 0.54111044 -0.16888267 1.19783706 -0.90650641 0.00000000
98.29914957 0.53995870 -0.16816450 1.19748976 -0.90427949 0.00000000
98.34917459 0.53744368 -0.16858312 1.19780029 -0.90265443 0.00000000
98.39919960 0.53893518 -0.16720036 1.19873531 -0.90373053 0.00000000
98.44922461 0.54064385 -0.16988629 1.20020008 -0.90241298 0.00000000
98.49924962 0.54146964 -0.16907517 1.19961489 -0.90280396 0.00000000
98.54927464 0.54133679 -0.17099640 1.20088631 -0.90148074 0.00000000
98.59929965 0.54139599 -0.17213708 1.20093396 -0.90124797 0.00000000
98.64932466 0.54195767 -0.17214381 1.20116192 -0.90019603 0.00000000
98.69934967 0.54169956 -0.17380567 1.19875974 -0.90175813 0.00000000
98.74937469 0.53999466 -0.17110579 1.19770324 -0.90262870 0.00000000
98.79939970 0.54086343 -0.17159577 1.19647024 -0.90204361 0.00000000
98.84942471 0.54032272 -0.17184730 1.19552969 -0.90589983 0.00000000
98.89944972 0.54151111 -0.17101700 1.19307881 -0.90521656 0.00000000
98.94947474 0.54088221 -0.17032826 1.19302786 -0.90483134 0.00000000
98.99949975 0.54190148 -0.17064696 1.19506433 -0.90474827 0.00000000
99.04952476 0.54159553 -0.16886330 1.19523349 -0.90304580 0.00000000
99.09954977 0.54115534 -0.16851078 1.19745284 -0.90302146 0.00000000
99.14957479 0.54145098 -0.16912903 1.19581856 -0.90312200 0.00000000
99.19959980 0.54048790 -0.16964104 1.19525715 -0.90351194 0.00000000
99.24962481 0.54211818 -0.16983637 1.19350255 -0.90389095 0.00000000
99.29964982 0.54164290 -0.17101401 1.19342849 -0.90377482 0.00000000
99.34967484 0.54187696 -0.17294906 1.19505108 -0.90376473 0.00000000
99.39969985 0.54180549 -0.17268835 1.19514402 -0.90237269 0.00000000
99.44972486 0.54059203 -0.17221787 1.19528835 -0.90510332 0.00000000
99.49974987 0.54132518 -0.17098667 1.19564881 -0.90423738 0.00000000
99.54977489 0.53914918 -0.17111930 1.19486264 -0.90697434 0.00000000
99.59979990 0.53807071 -0.16950334 1.19588879 -0.90669213 0.00000000
99.64982491 0.53833960 -0.16936492 1.19657434 -0.90700179 0.00000000
99.69984992 0.53634142 -0.16886652 1.19490532 -0.90775021 0.00000000
99.74987494 0.53729471 -0.16778994 1.19408913 -0.90669202 0.00000000
99.79989995 0.53804452 -0.16804811 1.19567362 -0.90583257 0.00000000
99.84992496 0.53805088 -0.16955332 1.19369180 -0.90598919 0.00000000
99.89994997 0.53842163 -0.16798989 1.19239078 -0.90579150 0.00000000
99.94997499 0.53674463 -0.16953864 1.19215347 -0.90710872 0.00000000
100.00000000 0.53461025 -0.16714750 1.19161227 -0.90748414 0.00000000

